Resolving Linear Polarization due to Emission and Extinction of Aligned Dust Grains on NGC1333 IRAS4A with JVLA and ALMA

We report high angular resolution observations of linearly polarized dust emission towards the Class 0 young stellar object (YSO) NGC1333 IRAS4A (hereafter, IRAS4A) using the Karl G. Jansky Very Large Array (JVLA) at K (11.5-16.7 mm), Ka (8.1-10.3 mm), and Q bands (6.3-7.9 mm), and using the Atacama Large Millimeter Array (ALMA) at Band 6 (1.2 mm) and Band 7 (0.85-0.89 mm). On 100-1000 AU scales, all of these observations consistently trace the hourglass shaped magnetic field topology as shown in the previous studies. In the innermost 100 AU region of IRAS4A1, the polarization position angles (E-field) detected at 6.3-16.7 mm are consistent, however, are nearly 90 degrees offset from those detected at 1.2 mm and 0.85-0.89 mm. Such a 90 degree offset may be explained by that the inner $\sim$100 AU area is optically thick at wavelengths shorter than $\sim$1.5 mm, whereby the observations probe the absorption of aligned dust against the weakly or unpolarized warm dust emission from the innermost region. This can also consistently explain why the highest angular resolution ALMA images at Band 7 show that the polarization percentage increases with dust brightness temperature in the inner $\sim$100 AU region of IRAS4A1. Following this interpretation and assuming that the dust grains are aligned with the magnetic fields, the inferred magnetic field position angle based on the 90$^{\circ}$ rotated at 6.3-7.9 mm in the central peak of IRAS4A1 is $\sim-22^{\circ}$, which is approximately consistent with the outflow direction $\sim-9^{\circ}$.

==> iras4a_pol_MRTs.txt <==
Title: JVLA and ALMA polarization data
Authors: Chia-Lin Ko
Table: Polarization measurements from all the observations
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  1 I1     ---     No.    The measurement from different telescopes or angular resolution
   3- 11 F9.6   deg     RA     Right Ascension in decimal degrees (J2000)
  13- 21 F9.6   deg     Dec    Declination in decimal degrees (J2000)
  23- 30 A8     ---     I      Stoke I; Jy/beam
  32- 40 A9     ---     Q      Stoke Q; Jy/beam
  42- 50 A9     ---     U      Stoke U; Jy/beam
  52- 59 A8     ---     PI     Polarization intensity; Jy/beam
  61- 63 I3     deg     PA     Polarization position angle (E-field)
  65- 70 F6.4   deg     PAerr  Uncertainty of PA
  72- 76 F5.2   %       P      Polarization percentage; PI/I
  78- 82 F5.2   %       Perr   Uncertainty of P
--------------------------------------------------------------------------------
Note (1): All the measurements are from the images of limited $uv$ distance range of 22-865 k$\lambda$ and naturally weighted.
Note (2): Each number represents the following observation:
        (1): JVLA K band (beam size: 0.72x0.72 [arcsec])
        (2): JVLA Ka band (beam size: 0.72x0.72 [arcsec])
        (3): JVLA Q band (beam size: 0.72x0.72 [arcsec])
        (4): ALMA Band 6 (beam size: 0.72x0.72 [arcsec])
        (5): ALMA Band 7 (beam size: 0.72x0.72 [arcsec])
        (6): ALMA Band 7 (beam size:  0.25x0.18 [arcsec])
Note (3): The uncertainty of polarization position angle does not take into account the systematic calibration uncertainty.
Note (4): We have considered the systematic calibration uncertainties in polarization percentages, which is 0.5% and 0.1% for the JVLA and the ALMA observations, respectively, according to the Guide to Observing with the VLA (https://science.nrao.edu/facilities/vla/docs/manuals/obsguide/modes/pol) and the ALMA Cycle 3 and Cycle 4 Technical Handbook (https://almascience.nrao.edu/documents-and-tools/cycle4/alma-technical-handbook/view).
--------------------------------------------------------------------------------
1 52.293930 31.225170 1.05e-03 -2.96e-05 2.01e-05  3.50e-05  73 0.1000  3.30  0.70 
1 52.294050 31.225270 6.94e-04 -1.73e-05 2.39e-05  2.86e-05  63 0.1300  4.10  1.10 
1 52.293930 31.225270 1.57e-03 -3.66e-05 4.06e-05  5.42e-05  66 0.0680  3.40  0.50 
1 52.293810 31.225270 1.14e-03 -1.86e-05 2.31e-05  2.87e-05  64 0.1200  2.50  0.65 
1 52.293930 31.225470 1.87e-04 2.95e-05  -1.27e-05 3.12e-05 -12 0.1200 17.00  4.10 
1 52.293930 31.225570 6.51e-05 3.50e-05  -1.52e-05 3.75e-05 -12 0.0970 58.00 15.00 
2 52.293810 31.225170 2.81e-03 2.56e-05  6.32e-05  6.60e-05  34 0.1200  2.40  0.61 
2 52.293930 31.225270 5.55e-03 -7.31e-05 3.20e-05  7.79e-05  78 0.1100  1.40  0.50 
2 52.293810 31.225270 4.01e-03 -1.54e-06 7.52e-05  7.33e-05  46 0.1100  1.80  0.50 
2 52.294050 31.225470 4.93e-04 1.20e-05  -5.56e-05 5.42e-05 -39 0.1500 11.00  3.60 
2 52.293580 31.225470 4.23e-04 5.39e-05  -8.79e-07 5.12e-05   0 0.1600 12.00  4.20 
2 52.294050 31.225570 2.66e-04 2.15e-05  -5.01e-05 5.18e-05 -33 0.1600 19.00  7.10 
2 52.293700 31.225570 4.51e-04 5.93e-05  3.98e-05  6.94e-05  17 0.1200 15.00  4.00 
2 52.293580 31.225570 5.93e-04 5.70e-05  1.50e-05  5.64e-05   7 0.1400  9.50  2.90 
3 52.293930 31.224870 2.69e-04 -4.73e-05 -2.97e-05 5.41e-05 -74 0.1300 20.00  5.70 
3 52.293580 31.224970 5.27e-04 3.07e-05  -5.19e-05 5.87e-05 -30 0.1200 11.00  2.70 
3 52.294280 31.225070 3.63e-04 -1.71e-05 4.52e-05  4.62e-05  55 0.1400 13.00  4.00 
3 52.294170 31.225070 6.17e-04 -2.96e-05 5.16e-05  5.78e-05  60 0.1200  9.40  2.30 
3 52.294050 31.225070 1.30e-03 -4.22e-05 3.96e-05  5.61e-05  68 0.1200  4.30  1.10 
3 52.293930 31.225070 2.32e-03 -5.35e-05 1.02e-05  5.26e-05  85 0.1300  2.30  0.60 
3 52.293700 31.225070 1.31e-03 4.37e-05  -4.27e-05 5.94e-05 -22 0.1100  4.50  1.10 
3 52.293580 31.225070 6.76e-04 3.06e-05  -7.53e-05 8.01e-05 -34 0.0860 12.00  2.10 
3 52.293460 31.225070 2.42e-04 9.19e-06  -4.75e-05 4.63e-05 -40 0.1400 19.00  6.30 
3 52.294170 31.225170 1.34e-03 -1.39e-05 6.52e-05  6.52e-05  51 0.1100  4.90  1.00 
3 52.294050 31.225170 4.60e-03 -9.78e-05 1.13e-04  1.49e-04  65 0.0470  3.20  0.50 
3 52.293930 31.225170 9.06e-03 -2.07e-04 1.31e-04  2.45e-04  74 0.0290  2.70  0.50 
3 52.293810 31.225170 6.65e-03 -7.22e-05 2.45e-05  7.49e-05  81 0.0920  1.10  0.50 
3 52.293580 31.225170 6.83e-04 2.04e-05  -5.91e-05 6.10e-05 -35 0.1100  8.90  2.10 
3 52.293460 31.225170 2.83e-04 -1.49e-06 -4.93e-05 4.73e-05 -46 0.1400 17.00  5.30 
3 52.293350 31.225170 1.76e-04 -4.35e-05 -1.02e-05 4.24e-05 -83 0.1600 24.00  9.10 
3 52.294050 31.225270 7.04e-03 -1.69e-04 1.61e-04  2.33e-04  68 0.0300  3.30  0.50 
3 52.293930 31.225270 1.38e-02 -3.28e-04 3.34e-04  4.68e-04  67 0.0150  3.40  0.50 
3 52.293810 31.225270 9.40e-03 -1.01e-04 1.83e-04  2.09e-04  59 0.0330  2.20  0.50 
3 52.293580 31.225270 5.37e-04 3.52e-05  -3.24e-05 4.58e-05 -21 0.1500  8.50  2.70 
3 52.294400 31.225370 2.36e-04 7.71e-05  2.86e-06  7.59e-05   1 0.0910 32.00  7.30 
3 52.294280 31.225370 4.63e-04 5.44e-05  -1.85e-05 5.57e-05  -9 0.1200 12.00  3.10 
3 52.294050 31.225370 3.70e-03 -1.34e-04 6.28e-05  1.48e-04  77 0.0470  4.00  0.50 
3 52.293930 31.225370 6.78e-03 -1.81e-04 2.09e-04  2.76e-04  65 0.0250  4.10  0.50 
3 52.293810 31.225370 4.68e-03 -4.31e-05 1.66e-04  1.71e-04  52 0.0410  3.70  0.50 
3 52.293700 31.225370 1.42e-03 4.58e-05  8.54e-06  4.45e-05   5 0.1500  3.10  0.99 
3 52.293580 31.225370 5.97e-04 4.47e-05  -2.77e-05 5.07e-05 -16 0.1300  8.50  2.40 
3 52.294400 31.225470 3.13e-04 8.74e-05  -1.13e-05 8.70e-05  -4 0.0790 28.00  5.20 
3 52.294280 31.225470 4.05e-04 8.19e-05  -2.68e-05 8.50e-05  -9 0.0810 21.00  3.80 
3 52.294170 31.225470 5.64e-04 3.32e-05  -2.94e-05 4.20e-05 -21 0.1600  7.40  2.50 
3 52.294050 31.225470 9.82e-04 3.67e-06  -4.62e-05 4.42e-05 -43 0.1500  4.50  1.40 
3 52.293810 31.225470 1.51e-03 7.13e-05  -3.90e-07 6.99e-05   0 0.0980  4.60  0.93 
3 52.293700 31.225470 1.03e-03 5.99e-05  -1.67e-05 6.06e-05  -8 0.1100  5.90  1.40 
3 52.293580 31.225470 1.00e-03 4.29e-05  -3.04e-05 5.07e-05 -18 0.1300  5.10  1.40 
3 52.294400 31.225570 3.10e-04 7.98e-05  -3.59e-06 7.87e-05  -1 0.0880 25.00  5.20 
3 52.294280 31.225570 3.93e-04 8.63e-05  -2.89e-05 8.99e-05  -9 0.0770 23.00  4.00 
3 52.294170 31.225570 4.41e-04 7.96e-05  -4.11e-05 8.85e-05 -14 0.0780 20.00  3.50 
3 52.294050 31.225570 5.54e-04 5.88e-05  -1.07e-04 1.21e-04 -31 0.0570 22.00  2.80 
3 52.293930 31.225570 7.20e-04 8.65e-05  -1.09e-04 1.39e-04 -26 0.0500 19.00  2.10 
3 52.293810 31.225570 9.55e-04 1.20e-04  -6.55e-05 1.36e-04 -14 0.0510 14.00  1.50 
3 52.293700 31.225570 1.07e-03 7.49e-05  -3.87e-05 8.31e-05 -14 0.0830  7.80  1.30 
3 52.294400 31.225670 2.49e-04 5.46e-05  -1.42e-05 5.46e-05  -7 0.1200 22.00  6.30 
3 52.294280 31.225670 2.70e-04 6.67e-05  -3.81e-05 7.55e-05 -15 0.0910 28.00  6.10 
3 52.294170 31.225670 2.70e-04 7.09e-05  -4.86e-05 8.48e-05 -17 0.0810 31.00  6.30 
3 52.294050 31.225670 3.73e-04 4.30e-05  -6.89e-05 8.00e-05 -29 0.0860 21.00  4.10 
3 52.293930 31.225670 4.98e-04 5.45e-05  -8.53e-05 1.00e-04 -29 0.0690 20.00  3.10 
3 52.293810 31.225670 6.58e-04 9.13e-05  -5.29e-05 1.05e-04 -15 0.0660 16.00  2.20 
3 52.293700 31.225670 7.81e-04 4.11e-05  -4.74e-05 6.12e-05 -25 0.1100  7.80  1.80 
3 52.293580 31.225670 1.03e-03 -1.04e-05 -4.76e-05 4.66e-05 -51 0.1400  4.50  1.40 
3 52.294280 31.225770 9.40e-05 4.17e-05  -3.17e-05 5.05e-05 -19 0.1300 54.00 23.00 
3 52.294050 31.225770 2.19e-04 7.95e-06  -4.58e-05 4.43e-05 -40 0.1500 20.00  7.00 
3 52.293930 31.225770 3.71e-04 3.13e-06  -4.79e-05 4.59e-05 -43 0.1500 12.00  3.90 
4 52.293810 31.224470 6.75e-03 -1.15e-03 2.36e-04  1.17e-03  84 0.0510 17.00  5.50 
4 52.293700 31.224470 7.27e-03 -1.09e-03 2.13e-04  1.10e-03  84 0.0540 15.00  4.50 
4 52.293810 31.224570 1.05e-02 -1.50e-03 -4.47e-05 1.50e-03 -89 0.0400 14.00  3.00 
4 52.293700 31.224570 1.14e-02 -1.29e-03 -1.64e-04 1.30e-03 -86 0.0460 11.00  2.30 
4 52.293580 31.224570 8.89e-03 -1.01e-03 -6.21e-04 1.18e-03 -74 0.0510 13.00  3.30 
4 52.293460 31.224570 6.89e-03 -9.74e-04 -1.23e-03 1.57e-03 -64 0.0380 23.00  6.90 
4 52.293930 31.224670 1.18e-02 -1.75e-03 -2.67e-04 1.77e-03 -86 0.0340 15.00  2.70 
4 52.293810 31.224670 1.86e-02 -1.87e-03 -4.04e-04 1.90e-03 -84 0.0310 10.00  1.30 
4 52.293700 31.224670 1.92e-02 -1.54e-03 -8.20e-04 1.74e-03 -76 0.0340  9.10  1.10 
4 52.293580 31.224670 1.75e-02 -1.54e-03 -1.94e-03 2.47e-03 -64 0.0240 14.00  1.80 
4 52.293460 31.224670 1.38e-02 -1.51e-03 -2.59e-03 3.00e-03 -60 0.0200 22.00  3.20 
4 52.293350 31.224670 8.81e-03 -1.01e-03 -2.30e-03 2.51e-03 -57 0.0240 28.00  6.60 
4 52.294170 31.224770 8.01e-03 -1.12e-03 4.49e-04  1.20e-03  79 0.0500 15.00  4.10 
4 52.294050 31.224770 1.53e-02 -1.66e-03 -1.88e-04 1.67e-03 -87 0.0360 11.00  1.60 
4 52.293930 31.224770 2.67e-02 -2.26e-03 -7.14e-04 2.37e-03 -81 0.0250  8.90  0.80 
4 52.293810 31.224770 3.47e-02 -2.18e-03 -8.70e-04 2.34e-03 -79 0.0260  6.80  0.52 
4 52.293700 31.224770 3.47e-02 -1.94e-03 -2.07e-03 2.84e-03 -67 0.0210  8.20  0.58 
4 52.293580 31.224770 3.11e-02 -2.25e-03 -4.10e-03 4.68e-03 -59 0.0130 15.00  1.00 
4 52.293460 31.224770 2.13e-02 -1.84e-03 -4.27e-03 4.65e-03 -57 0.0130 22.00  2.10 
4 52.293350 31.224770 1.25e-02 -9.21e-04 -3.14e-03 3.27e-03 -53 0.0180 26.00  4.30 
4 52.293230 31.224770 7.85e-03 -2.66e-04 -2.15e-03 2.16e-03 -49 0.0280 28.00  7.20 
4 52.294280 31.224870 1.20e-02 -6.50e-04 7.25e-04  9.66e-04  66 0.0620  8.10  1.70 
4 52.294170 31.224870 2.05e-02 -1.40e-03 3.29e-04  1.43e-03  83 0.0420  7.00  0.90 
4 52.294050 31.224870 3.41e-02 -2.14e-03 -5.63e-04 2.21e-03 -83 0.0270  6.50  0.52 
4 52.293930 31.224870 5.15e-02 -2.50e-03 -1.08e-03 2.72e-03 -78 0.0220  5.30  0.31 
4 52.293810 31.224870 6.20e-02 -1.94e-03 -1.21e-03 2.28e-03 -74 0.0260  3.70  0.23 
4 52.293700 31.224870 6.50e-02 -1.93e-03 -3.62e-03 4.11e-03 -59 0.0150  6.30  0.27 
4 52.293580 31.224870 5.42e-02 -2.55e-03 -6.61e-03 7.08e-03 -56 0.0085 13.00  0.53 
4 52.293460 31.224870 3.09e-02 -1.71e-03 -5.79e-03 6.04e-03 -53 0.0099 20.00  1.30 
4 52.293350 31.224870 1.62e-02 -5.42e-04 -3.60e-03 3.64e-03 -49 0.0160 23.00  2.90 
4 52.293230 31.224870 9.43e-03 1.11e-05  -2.11e-03 2.10e-03 -45 0.0280 22.00  4.90 
4 52.294400 31.224970 8.90e-03 2.65e-04  7.44e-04  7.80e-04  35 0.0760  8.80  2.40 
4 52.294280 31.224970 2.24e-02 -4.24e-04 8.27e-04  9.21e-04  59 0.0650  4.10  0.65 
4 52.294170 31.224970 4.18e-02 -1.56e-03 4.79e-04  1.63e-03  81 0.0370  3.90  0.34 
4 52.294050 31.224970 7.11e-02 -2.45e-03 -6.41e-04 2.53e-03 -83 0.0240  3.60  0.20 
4 52.293930 31.224970 9.84e-02 -2.20e-03 -1.25e-03 2.53e-03 -75 0.0240  2.60  0.13 
4 52.293810 31.224970 1.08e-01 -8.19e-04 -9.91e-04 1.28e-03 -65 0.0470  1.20  0.11 
4 52.293700 31.224970 1.09e-01 -9.04e-04 -3.76e-03 3.86e-03 -52 0.0160  3.50  0.13 
4 52.293580 31.224970 8.23e-02 -1.90e-03 -7.60e-03 7.83e-03 -52 0.0077  9.50  0.27 
4 52.293460 31.224970 3.94e-02 -1.15e-03 -6.38e-03 6.49e-03 -50 0.0092 16.00  0.89 
4 52.293350 31.224970 1.70e-02 -1.37e-04 -3.42e-03 3.43e-03 -46 0.0180 20.00  2.50 
4 52.293230 31.224970 8.89e-03 2.01e-04  -1.61e-03 1.62e-03 -41 0.0370 18.00  4.30 
4 52.294520 31.225070 6.38e-03 1.01e-03  5.08e-04  1.13e-03  13 0.0530 18.00  5.90 
4 52.294400 31.225070 1.61e-02 7.71e-04  7.11e-04  1.04e-03  21 0.0570  6.50  1.10 
4 52.294280 31.225070 3.74e-02 1.06e-04  9.31e-04  9.30e-04  42 0.0640  2.50  0.35 
4 52.294170 31.225070 7.57e-02 -1.17e-03 9.96e-04  1.53e-03  70 0.0390  2.00  0.17 
4 52.294050 31.225070 1.48e-01 -2.08e-03 -4.92e-05 2.07e-03 -89 0.0290  1.40  0.10 
4 52.293930 31.225070 2.12e-01 -1.29e-03 -1.43e-03 1.92e-03 -66 0.0310  0.91  0.10 
4 52.293810 31.225070 2.03e-01 1.01e-03  -8.34e-04 1.30e-03 -20 0.0460  0.64  0.10 
4 52.293700 31.225070 1.64e-01 8.87e-04  -2.68e-03 2.82e-03 -36 0.0210  1.70  0.10 
4 52.293580 31.225070 1.02e-01 -5.15e-04 -6.69e-03 6.71e-03 -47 0.0089  6.60  0.17 
4 52.293460 31.225070 4.21e-02 -2.21e-04 -5.68e-03 5.69e-03 -46 0.0110 14.00  0.70 
4 52.293350 31.225070 1.56e-02 2.80e-04  -2.75e-03 2.76e-03 -42 0.0220 18.00  2.40 
4 52.293230 31.225070 7.55e-03 3.12e-04  -1.04e-03 1.08e-03 -37 0.0550 14.00  4.10 
4 52.294630 31.225170 7.75e-03 1.34e-03  5.41e-04  1.44e-03  11 0.0410 19.00  5.10 
4 52.294520 31.225170 1.27e-02 1.56e-03  4.99e-04  1.64e-03   9 0.0370 13.00  2.30 
4 52.294400 31.225170 2.49e-02 1.56e-03  5.72e-04  1.66e-03  10 0.0360  6.70  0.72 
4 52.294280 31.225170 5.33e-02 1.06e-03  7.60e-04  1.30e-03  18 0.0460  2.40  0.24 
4 52.294170 31.225170 1.20e-01 -6.84e-05 8.85e-04  8.79e-04  47 0.0680  0.73  0.10 
4 52.294050 31.225170 2.78e-01 -8.79e-05 -5.23e-04 5.16e-04 -50 0.1100  0.19  0.10 
4 52.293930 31.225170 4.39e-01 1.66e-03  -4.38e-03 4.68e-03 -35 0.0130  1.10  0.10 
4 52.293810 31.225170 3.76e-01 2.80e-03  -3.60e-03 4.56e-03 -26 0.0130  1.20  0.10 
4 52.293700 31.225170 2.20e-01 1.90e-03  -2.25e-03 2.95e-03 -25 0.0200  1.30  0.10 
4 52.293580 31.225170 1.10e-01 5.15e-04  -4.78e-03 4.80e-03 -42 0.0120  4.40  0.14 
4 52.293460 31.225170 4.43e-02 5.03e-04  -4.16e-03 4.19e-03 -42 0.0140  9.50  0.51 
4 52.293350 31.225170 1.71e-02 5.83e-04  -1.90e-03 1.99e-03 -36 0.0300 12.00  1.50 
4 52.293230 31.225170 7.69e-03 3.87e-04  -5.20e-04 6.37e-04 -27 0.0930  8.30  2.70 
4 52.294750 31.225270 6.11e-03 1.14e-03  7.23e-04  1.34e-03  16 0.0440 22.00  7.50 
4 52.294630 31.225270 1.07e-02 1.82e-03  7.26e-04  1.95e-03  11 0.0310 18.00  3.60 
4 52.294520 31.225270 1.75e-02 2.51e-03  5.33e-04  2.56e-03   6 0.0230 15.00  1.80 
4 52.294400 31.225270 3.13e-02 3.04e-03  2.49e-04  3.05e-03   2 0.0200  9.70  0.73 
4 52.294280 31.225270 6.12e-02 2.74e-03  -2.49e-04 2.75e-03  -3 0.0220  4.50  0.25 
4 52.294170 31.225270 1.43e-01 1.01e-03  -9.60e-04 1.39e-03 -22 0.0430  0.97  0.10 
4 52.294050 31.225270 3.44e-01 1.01e-03  -2.46e-03 2.65e-03 -34 0.0230  0.77  0.10 
4 52.293930 31.225270 5.46e-01 4.21e-03  -6.20e-03 7.50e-03 -28 0.0080  1.40  0.10 
4 52.293810 31.225270 4.45e-01 3.16e-03  -4.21e-03 5.27e-03 -27 0.0110  1.20  0.10 
4 52.293700 31.225270 2.26e-01 1.07e-03  -8.86e-04 1.38e-03 -20 0.0430  0.61  0.10 
4 52.293580 31.225270 1.12e-01 3.91e-04  -2.65e-03 2.67e-03 -41 0.0220  2.40  0.11 
4 52.293460 31.225270 5.49e-02 5.56e-04  -2.94e-03 2.99e-03 -40 0.0200  5.40  0.30 
4 52.293350 31.225270 2.37e-02 8.30e-04  -1.51e-03 1.72e-03 -31 0.0350  7.30  0.80 
4 52.293230 31.225270 9.89e-03 6.78e-04  -3.37e-04 7.47e-04 -13 0.0790  7.60  2.00 
4 52.294750 31.225370 6.10e-03 1.15e-03  6.54e-04  1.32e-03  15 0.0450 22.00  7.40 
4 52.294630 31.225370 9.93e-03 2.08e-03  7.37e-04  2.21e-03  10 0.0270 22.00  4.60 
4 52.294520 31.225370 1.81e-02 3.48e-03  3.91e-04  3.50e-03   3 0.0170 19.00  2.20 
4 52.294400 31.225370 3.21e-02 4.80e-03  -5.14e-04 4.82e-03  -3 0.0120 15.00  1.00 
4 52.294280 31.225370 5.66e-02 4.82e-03  -1.81e-03 5.15e-03 -10 0.0120  9.10  0.39 
4 52.294170 31.225370 1.15e-01 2.35e-03  -2.96e-03 3.78e-03 -26 0.0160  3.30  0.12 
4 52.294050 31.225370 2.36e-01 1.33e-04  -3.06e-03 3.07e-03 -44 0.0200  1.30  0.10 
4 52.293930 31.225370 3.43e-01 1.63e-03  -2.97e-03 3.39e-03 -31 0.0180  0.99  0.10 
4 52.293810 31.225370 2.88e-01 1.15e-03  -6.74e-04 1.33e-03 -15 0.0450  0.46  0.10 
4 52.293700 31.225370 1.76e-01 -1.09e-04 6.58e-04  6.56e-04  50 0.0900  0.37  0.10 
4 52.293580 31.225370 1.25e-01 -2.03e-04 -1.42e-03 1.43e-03 -49 0.0420  1.10  0.10 
4 52.293460 31.225370 8.38e-02 4.10e-04  -2.35e-03 2.39e-03 -40 0.0250  2.80  0.16 
4 52.293350 31.225370 4.08e-02 1.27e-03  -1.55e-03 2.00e-03 -25 0.0300  4.90  0.38 
4 52.293230 31.225370 1.68e-02 1.34e-03  -5.20e-04 1.43e-03 -11 0.0420  8.50  1.20 
4 52.293110 31.225370 8.87e-03 1.14e-03  9.61e-06  1.14e-03   0 0.0520 13.00  3.20 
4 52.293000 31.225370 6.72e-03 9.68e-04  3.25e-05  9.61e-04   1 0.0620 14.00  4.60 
4 52.294520 31.225470 1.09e-02 2.98e-03  2.57e-05  2.98e-03   0 0.0200 27.00  5.10 
4 52.294400 31.225470 2.21e-02 4.81e-03  -1.30e-03 4.98e-03  -8 0.0120 22.00  2.10 
4 52.294280 31.225470 3.94e-02 5.68e-03  -3.16e-03 6.50e-03 -15 0.0092 17.00  0.89 
4 52.294170 31.225470 6.94e-02 4.46e-03  -5.01e-03 6.70e-03 -24 0.0089  9.70  0.33 
4 52.294050 31.225470 1.13e-01 2.71e-03  -6.05e-03 6.63e-03 -33 0.0090  5.90  0.15 
4 52.293930 31.225470 1.52e-01 2.87e-03  -6.01e-03 6.66e-03 -32 0.0090  4.40  0.10 
4 52.293810 31.225470 1.54e-01 2.75e-03  -3.87e-03 4.75e-03 -27 0.0130  3.10  0.10 
4 52.293700 31.225470 1.44e-01 1.46e-03  -1.39e-03 2.02e-03 -22 0.0300  1.40  0.10 
4 52.293580 31.225470 1.68e-01 5.51e-04  -1.23e-03 1.34e-03 -33 0.0450  0.79  0.10 
4 52.293460 31.225470 1.70e-01 7.93e-04  -1.67e-03 1.85e-03 -32 0.0320  1.10  0.10 
4 52.293350 31.225470 9.86e-02 1.68e-03  -1.58e-03 2.30e-03 -22 0.0260  2.30  0.13 
4 52.293230 31.225470 3.76e-02 1.89e-03  -9.64e-04 2.12e-03 -14 0.0280  5.60  0.44 
4 52.293110 31.225470 1.61e-02 1.67e-03  -4.75e-04 1.74e-03  -8 0.0340 11.00  1.50 
4 52.293000 31.225470 8.92e-03 1.38e-03  -3.17e-04 1.41e-03  -6 0.0420 16.00  3.80 
4 52.294400 31.225570 1.38e-02 4.03e-03  -2.11e-03 4.55e-03 -14 0.0130 33.00  4.90 
4 52.294280 31.225570 2.72e-02 5.56e-03  -4.30e-03 7.02e-03 -19 0.0085 26.00  1.90 
4 52.294170 31.225570 4.50e-02 5.73e-03  -6.55e-03 8.70e-03 -24 0.0069 19.00  0.90 
4 52.294050 31.225570 6.43e-02 5.19e-03  -8.15e-03 9.67e-03 -29 0.0062 15.00  0.50 
4 52.293930 31.225570 8.29e-02 5.32e-03  -8.62e-03 1.01e-02 -29 0.0059 12.00  0.33 
4 52.293810 31.225570 1.04e-01 5.43e-03  -7.20e-03 9.01e-03 -26 0.0067  8.70  0.20 
4 52.293700 31.225570 1.30e-01 3.95e-03  -3.89e-03 5.55e-03 -22 0.0110  4.30  0.11 
4 52.293580 31.225570 2.00e-01 1.95e-03  -1.61e-03 2.53e-03 -20 0.0240  1.30  0.10 
4 52.293460 31.225570 2.56e-01 9.20e-04  -1.03e-03 1.38e-03 -24 0.0430  0.54  0.10 
4 52.293350 31.225570 1.70e-01 1.01e-03  -1.38e-03 1.70e-03 -27 0.0350  1.00  0.10 
4 52.293230 31.225570 6.90e-02 1.30e-03  -1.41e-03 1.91e-03 -24 0.0310  2.80  0.19 
4 52.293110 31.225570 2.69e-02 1.47e-03  -7.96e-04 1.67e-03 -14 0.0360  6.20  0.64 
4 52.293000 31.225570 1.04e-02 1.35e-03  -2.77e-04 1.37e-03  -6 0.0440 13.00  2.80 
4 52.294400 31.225670 1.50e-02 3.68e-03  -2.84e-03 4.65e-03 -19 0.0130 31.00  4.20 
4 52.294280 31.225670 2.26e-02 4.55e-03  -4.23e-03 6.21e-03 -21 0.0097 28.00  2.50 
4 52.294170 31.225670 3.04e-02 4.71e-03  -5.30e-03 7.09e-03 -24 0.0085 23.00  1.60 
4 52.294050 31.225670 3.92e-02 4.34e-03  -5.66e-03 7.13e-03 -26 0.0084 18.00  0.98 
4 52.293930 31.225670 4.95e-02 4.14e-03  -5.63e-03 6.98e-03 -27 0.0086 14.00  0.62 
4 52.293810 31.225670 6.72e-02 4.12e-03  -5.11e-03 6.57e-03 -26 0.0091  9.80  0.34 
4 52.293700 31.225670 8.92e-02 3.03e-03  -3.41e-03 4.56e-03 -24 0.0130  5.10  0.18 
4 52.293580 31.225670 1.34e-01 1.18e-03  -1.96e-03 2.29e-03 -29 0.0260  1.70  0.10 
4 52.293460 31.225670 1.81e-01 -1.26e-04 -1.29e-03 1.30e-03 -48 0.0460  0.72  0.10 
4 52.293350 31.225670 1.47e-01 -5.25e-04 -1.35e-03 1.44e-03 -56 0.0410  0.98  0.10 
4 52.293230 31.225670 8.09e-02 -2.20e-04 -1.60e-03 1.61e-03 -49 0.0370  2.00  0.16 
4 52.293110 31.225670 3.55e-02 6.25e-04  -7.95e-04 1.00e-03 -26 0.0590  2.80  0.37 
4 52.293000 31.225670 1.19e-02 9.62e-04  4.43e-06  9.55e-04   0 0.0620  8.00  1.70 
4 52.294520 31.225770 7.16e-03 1.98e-03  -1.81e-03 2.68e-03 -21 0.0220 37.00 11.00 
4 52.294400 31.225770 1.14e-02 2.39e-03  -2.19e-03 3.24e-03 -21 0.0190 28.00  5.10 
4 52.294280 31.225770 1.28e-02 2.46e-03  -2.40e-03 3.43e-03 -22 0.0170 27.00  4.30 
4 52.294170 31.225770 1.58e-02 2.47e-03  -2.50e-03 3.51e-03 -23 0.0170 22.00  2.90 
4 52.294050 31.225770 2.05e-02 2.23e-03  -2.41e-03 3.28e-03 -24 0.0180 16.00  1.70 
4 52.293930 31.225770 2.58e-02 1.90e-03  -2.29e-03 2.97e-03 -25 0.0200 12.00  1.00 
4 52.293810 31.225770 3.32e-02 1.52e-03  -2.16e-03 2.64e-03 -27 0.0230  8.00  0.60 
4 52.293700 31.225770 4.21e-02 7.30e-04  -1.87e-03 2.00e-03 -34 0.0300  4.80  0.36 
4 52.293580 31.225770 5.80e-02 -1.01e-05 -1.66e-03 1.66e-03 -45 0.0360  2.90  0.23 
4 52.293460 31.225770 8.20e-02 -3.51e-04 -1.46e-03 1.50e-03 -52 0.0400  1.80  0.15 
4 52.293350 31.225770 9.36e-02 -8.27e-04 -1.71e-03 1.89e-03 -58 0.0320  2.00  0.14 
4 52.293230 31.225770 7.49e-02 -8.51e-04 -2.19e-03 2.35e-03 -56 0.0260  3.10  0.18 
4 52.293110 31.225770 3.95e-02 3.53e-05  -1.17e-03 1.16e-03 -44 0.0510  2.90  0.34 
4 52.293000 31.225770 1.43e-02 4.85e-04  3.24e-05  4.71e-04   2 0.1200  3.30  0.96 
4 52.294170 31.225870 7.42e-03 1.08e-03  -1.00e-03 1.47e-03 -21 0.0410 20.00  5.60 
4 52.294050 31.225870 1.05e-02 1.04e-03  -1.01e-03 1.45e-03 -22 0.0410 14.00  2.90 
4 52.293930 31.225870 1.27e-02 7.82e-04  -1.04e-03 1.30e-03 -27 0.0460 10.00  1.90 
4 52.293810 31.225870 1.44e-02 2.92e-04  -1.14e-03 1.17e-03 -38 0.0510  8.10  1.40 
4 52.293700 31.225870 1.89e-02 -2.29e-04 -1.30e-03 1.32e-03 -50 0.0450  7.00  0.98 
4 52.293580 31.225870 2.86e-02 -3.80e-04 -1.43e-03 1.48e-03 -52 0.0400  5.20  0.55 
4 52.293460 31.225870 4.43e-02 -3.95e-04 -1.49e-03 1.53e-03 -52 0.0390  3.50  0.31 
4 52.293350 31.225870 6.13e-02 -8.13e-04 -1.85e-03 2.02e-03 -57 0.0300  3.30  0.22 
4 52.293230 31.225870 5.97e-02 -6.83e-04 -2.38e-03 2.47e-03 -53 0.0240  4.10  0.24 
4 52.293110 31.225870 3.66e-02 -6.21e-05 -1.42e-03 1.42e-03 -46 0.0420  3.90  0.39 
4 52.294630 31.225970 6.40e-03 5.57e-04  -1.79e-03 1.87e-03 -36 0.0320 29.00  9.40 
4 52.293930 31.225970 7.10e-03 1.83e-04  -7.26e-04 7.39e-04 -38 0.0800 10.00  3.40 
4 52.293810 31.225970 7.58e-03 -1.22e-04 -9.65e-04 9.66e-04 -49 0.0620 13.00  3.70 
4 52.293700 31.225970 1.08e-02 -3.98e-04 -1.19e-03 1.24e-03 -54 0.0480 11.00  2.40 
4 52.293580 31.225970 1.70e-02 -4.84e-04 -1.22e-03 1.30e-03 -56 0.0460  7.70  1.10 
4 52.293460 31.225970 2.38e-02 -5.41e-04 -1.04e-03 1.17e-03 -59 0.0510  4.90  0.65 
4 52.293350 31.225970 3.15e-02 -8.37e-04 -9.90e-04 1.29e-03 -65 0.0460  4.10  0.46 
4 52.293230 31.225970 3.28e-02 -5.80e-04 -1.15e-03 1.28e-03 -58 0.0470  3.90  0.44 
4 52.293110 31.225970 2.25e-02 -9.51e-05 -6.64e-04 6.60e-04 -49 0.0890  2.90  0.59 
4 52.294750 31.226070 6.47e-03 4.67e-04  -1.43e-03 1.50e-03 -36 0.0400 23.00  7.40 
4 52.294630 31.226070 7.41e-03 5.38e-04  -1.25e-03 1.35e-03 -33 0.0440 18.00  5.20 
4 52.294520 31.226070 6.92e-03 4.11e-04  -8.60e-04 9.45e-04 -32 0.0630 14.00  4.30 
4 52.294400 31.226070 7.11e-03 2.93e-04  -7.52e-04 7.98e-04 -34 0.0740 11.00  3.60 
4 52.293700 31.226070 6.68e-03 -4.13e-04 -8.70e-04 9.56e-04 -58 0.0620 14.00  4.70 
4 52.293580 31.226070 8.89e-03 -5.13e-04 -6.37e-04 8.09e-04 -64 0.0730  9.10  2.50 
4 52.293460 31.226070 1.04e-02 -4.99e-04 -2.23e-04 5.34e-04 -78 0.1100  5.10  1.50 
4 52.293350 31.226070 1.22e-02 -6.39e-04 2.52e-05  6.28e-04  89 0.0940  5.10  1.30 
4 52.293230 31.226070 1.24e-02 -4.90e-04 1.19e-04  4.89e-04  83 0.1200  3.90  1.20 
4 52.293230 31.226170 6.30e-03 -4.95e-04 4.83e-04  6.81e-04  68 0.0870 11.00  4.00 
4 52.293110 31.226170 6.25e-03 -2.91e-04 4.16e-04  4.93e-04  62 0.1200  7.90  3.20 
5 52.293700 31.224570 3.20e-02 -3.70e-03 -2.54e-03 4.42e-03 -73 0.0890 14.00  4.70 
5 52.293810 31.224670 4.80e-02 -4.53e-03 -2.18e-03 4.96e-03 -77 0.0800 10.00  2.60 
5 52.293700 31.224670 4.76e-02 -4.35e-03 -3.31e-03 5.41e-03 -71 0.0730 11.00  2.70 
5 52.293580 31.224670 2.94e-02 -4.90e-03 -5.52e-03 7.34e-03 -66 0.0540 25.00  8.20 
5 52.294170 31.224770 2.88e-02 -3.48e-03 6.53e-05  3.39e-03  89 0.1100 12.00  4.70 
5 52.294050 31.224770 4.19e-02 -4.53e-03 -9.92e-04 4.57e-03 -84 0.0860 11.00  3.00 
5 52.293930 31.224770 6.81e-02 -5.64e-03 -1.96e-03 5.92e-03 -80 0.0670  8.70  1.70 
5 52.293810 31.224770 9.32e-02 -5.24e-03 -3.04e-03 6.00e-03 -75 0.0660  6.40  1.10 
5 52.293700 31.224770 8.24e-02 -5.15e-03 -6.31e-03 8.10e-03 -65 0.0490  9.80  1.50 
5 52.293580 31.224770 6.04e-02 -6.23e-03 -1.04e-02 1.21e-02 -60 0.0330 20.00  3.30 
5 52.293460 31.224770 4.16e-02 -4.44e-03 -1.00e-02 1.09e-02 -57 0.0370 26.00  6.00 
5 52.294170 31.224870 5.06e-02 -4.33e-03 -3.36e-04 4.27e-03 -88 0.0920  8.40  2.20 
5 52.294050 31.224870 9.05e-02 -6.01e-03 -1.81e-03 6.22e-03 -82 0.0640  6.90  1.10 
5 52.293930 31.224870 1.37e-01 -6.84e-03 -2.84e-03 7.36e-03 -79 0.0540  5.40  0.69 
5 52.293810 31.224870 1.72e-01 -5.31e-03 -4.31e-03 6.79e-03 -70 0.0590  4.00  0.51 
5 52.293700 31.224870 1.71e-01 -4.98e-03 -1.09e-02 1.20e-02 -57 0.0330  7.00  0.60 
5 52.293580 31.224870 1.23e-01 -6.13e-03 -1.69e-02 1.79e-02 -55 0.0220 15.00  1.20 
5 52.293460 31.224870 5.75e-02 -3.70e-03 -1.36e-02 1.41e-02 -53 0.0280 24.00  4.10 
5 52.294170 31.224970 1.01e-01 -4.17e-03 -2.50e-04 4.10e-03 -88 0.0960  4.10  0.88 
5 52.294050 31.224970 1.73e-01 -6.64e-03 -2.23e-03 6.96e-03 -81 0.0570  4.00  0.51 
5 52.293930 31.224970 2.41e-01 -6.87e-03 -3.31e-03 7.59e-03 -77 0.0520  3.10  0.35 
5 52.293810 31.224970 2.88e-01 -3.68e-03 -3.61e-03 5.09e-03 -68 0.0780  1.80  0.28 
5 52.293700 31.224970 3.01e-01 -2.83e-03 -1.15e-02 1.18e-02 -52 0.0340  3.90  0.29 
5 52.293580 31.224970 2.09e-01 -4.05e-03 -1.98e-02 2.02e-02 -51 0.0200  9.70  0.57 
5 52.293460 31.224970 8.18e-02 -1.90e-03 -1.55e-02 1.56e-02 -49 0.0260 19.00  2.30 
5 52.293350 31.224970 3.44e-02 1.05e-04  -9.06e-03 9.02e-03 -45 0.0440 26.00  7.30 
5 52.294170 31.225070 1.84e-01 -3.06e-03 2.18e-03  3.68e-03  72 0.1100  2.00  0.45 
5 52.294050 31.225070 3.54e-01 -5.93e-03 4.71e-04  5.89e-03  88 0.0670  1.70  0.23 
5 52.293930 31.225070 5.07e-01 -5.00e-03 -2.31e-03 5.45e-03 -78 0.0730  1.10  0.16 
5 52.293700 31.225070 4.52e-01 1.67e-03  -8.95e-03 9.07e-03 -40 0.0440  2.00  0.18 
5 52.293580 31.225070 2.79e-01 -3.43e-04 -1.86e-02 1.86e-02 -46 0.0220  6.70  0.36 
5 52.293460 31.225070 1.08e-01 3.64e-04  -1.45e-02 1.45e-02 -44 0.0280 13.00  1.30 
5 52.293350 31.225070 4.97e-02 9.76e-04  -8.23e-03 8.25e-03 -42 0.0480 17.00  3.40 
5 52.294520 31.225170 3.00e-02 2.49e-03  2.58e-03  3.49e-03  23 0.1100 12.00  4.50 
5 52.294170 31.225170 3.02e-01 -1.53e-04 3.35e-03  3.26e-03  46 0.1200  1.10  0.27 
5 52.293930 31.225170 1.10e+00 2.84e-03  -7.05e-03 7.56e-03 -34 0.0530  0.69  0.10 
5 52.293810 31.225170 9.61e-01 5.92e-03  -6.79e-03 8.97e-03 -24 0.0440  0.93  0.10 
5 52.293700 31.225170 5.99e-01 5.35e-03  -7.07e-03 8.83e-03 -26 0.0450  1.50  0.14 
5 52.293580 31.225170 3.08e-01 2.84e-03  -1.39e-02 1.42e-02 -39 0.0280  4.60  0.29 
5 52.293460 31.225170 1.23e-01 1.94e-03  -1.06e-02 1.07e-02 -40 0.0370  8.70  0.91 
5 52.293350 31.225170 6.01e-02 1.27e-03  -5.51e-03 5.59e-03 -38 0.0710  9.30  1.90 
5 52.293230 31.225170 2.84e-02 9.28e-04  -3.06e-03 3.09e-03 -37 0.1300 11.00  4.60 
5 52.294520 31.225270 3.16e-02 4.84e-03  2.13e-03  5.23e-03  12 0.0760 17.00  5.40 
5 52.294400 31.225270 8.02e-02 5.59e-03  5.42e-05  5.53e-03   0 0.0720  6.90  1.30 
5 52.294280 31.225270 1.54e-01 5.33e-03  -8.54e-04 5.33e-03  -5 0.0740  3.50  0.56 
5 52.294170 31.225270 3.65e-01 2.86e-03  -7.34e-04 2.84e-03  -7 0.1400  0.78  0.22 
5 52.294050 31.225270 9.06e-01 4.19e-03  -3.21e-03 5.22e-03 -19 0.0760  0.58  0.10 
5 52.293930 31.225270 1.43e+00 1.06e-02  -1.18e-02 1.59e-02 -24 0.0250  1.10  0.10 
5 52.293810 31.225270 1.17e+00 6.80e-03  -7.82e-03 1.03e-02 -25 0.0390  0.88  0.10 
5 52.293700 31.225270 6.19e-01 3.07e-03  -2.15e-03 3.66e-03 -18 0.1100  0.59  0.13 
5 52.293580 31.225270 3.18e-01 2.16e-03  -7.62e-03 7.88e-03 -37 0.0500  2.50  0.26 
5 52.293460 31.225270 1.47e-01 1.67e-03  -7.32e-03 7.47e-03 -39 0.0530  5.10  0.63 
5 52.293350 31.225270 7.01e-02 1.57e-03  -4.13e-03 4.35e-03 -35 0.0910  6.20  1.40 
5 52.293230 31.225270 3.61e-02 1.49e-03  -2.43e-03 2.74e-03 -29 0.1400  7.60  3.00 
5 52.294520 31.225370 3.30e-02 7.77e-03  1.38e-03  7.85e-03   5 0.0510 24.00  7.00 
5 52.294400 31.225370 7.36e-02 1.02e-02  -1.77e-03 1.03e-02  -5 0.0390 14.00  2.00 
5 52.294280 31.225370 1.36e-01 1.05e-02  -4.43e-03 1.14e-02 -11 0.0350  8.40  0.81 
5 52.294170 31.225370 2.91e-01 5.87e-03  -6.03e-03 8.37e-03 -23 0.0480  2.90  0.29 
5 52.294050 31.225370 6.38e-01 1.84e-03  -6.29e-03 6.50e-03 -37 0.0610  1.00  0.13 
5 52.293930 31.225370 9.42e-01 4.50e-03  -6.23e-03 7.64e-03 -27 0.0520  0.81  0.10 
5 52.293700 31.225370 4.92e-01 -9.99e-04 2.56e-03  2.63e-03  56 0.1500  0.53  0.16 
5 52.293580 31.225370 3.53e-01 -6.39e-05 -3.82e-03 3.74e-03 -45 0.1000  1.10  0.23 
5 52.293460 31.225370 2.20e-01 9.68e-04  -6.10e-03 6.13e-03 -40 0.0650  2.80  0.38 
5 52.293350 31.225370 1.01e-01 2.55e-03  -4.23e-03 4.87e-03 -29 0.0810  4.80  0.90 
5 52.293230 31.225370 4.73e-02 3.35e-03  -2.49e-03 4.10e-03 -18 0.0960  8.70  2.40 
5 52.294520 31.225470 2.83e-02 6.73e-03  5.10e-04  6.70e-03   2 0.0590 24.00  8.10 
5 52.294400 31.225470 6.12e-02 1.06e-02  -3.44e-03 1.11e-02  -9 0.0360 18.00  3.00 
5 52.294280 31.225470 9.82e-02 1.30e-02  -7.47e-03 1.50e-02 -15 0.0270 15.00  1.60 
5 52.294170 31.225470 1.66e-01 1.09e-02  -1.16e-02 1.58e-02 -23 0.0250  9.50  0.71 
5 52.294050 31.225470 3.05e-01 7.17e-03  -1.49e-02 1.65e-02 -32 0.0240  5.40  0.31 
5 52.293930 31.225470 4.27e-01 6.83e-03  -1.50e-02 1.65e-02 -33 0.0240  3.90  0.20 
5 52.293810 31.225470 4.24e-01 5.58e-03  -8.59e-03 1.02e-02 -29 0.0390  2.40  0.20 
5 52.293700 31.225470 4.08e-01 3.17e-03  -1.76e-03 3.54e-03 -15 0.1100  0.87  0.20 
5 52.293580 31.225470 5.01e-01 2.02e-03  -1.67e-03 2.49e-03 -20 0.1500  0.50  0.16 
5 52.293460 31.225470 4.98e-01 2.33e-03  -3.12e-03 3.81e-03 -27 0.1000  0.77  0.16 
5 52.293350 31.225470 2.74e-01 4.18e-03  -3.54e-03 5.42e-03 -20 0.0730  2.00  0.30 
5 52.293230 31.225470 1.07e-01 5.69e-03  -2.81e-03 6.29e-03 -13 0.0630  5.90  0.90 
5 52.293110 31.225470 4.45e-02 6.38e-03  -1.55e-03 6.51e-03  -7 0.0610 15.00  3.50 
5 52.294400 31.225570 4.63e-02 8.86e-03  -5.12e-03 1.02e-02 -15 0.0390 22.00  4.60 
5 52.294280 31.225570 6.73e-02 1.30e-02  -1.00e-02 1.64e-02 -19 0.0240 24.00  3.50 
5 52.294170 31.225570 9.68e-02 1.41e-02  -1.56e-02 2.10e-02 -24 0.0190 22.00  2.20 
5 52.294050 31.225570 1.57e-01 1.31e-02  -2.07e-02 2.45e-02 -29 0.0160 16.00  1.00 
5 52.293930 31.225570 2.21e-01 1.30e-02  -2.28e-02 2.62e-02 -30 0.0150 12.00  0.60 
5 52.293810 31.225570 2.76e-01 1.34e-02  -1.83e-02 2.27e-02 -27 0.0180  8.20  0.40 
5 52.293700 31.225570 3.73e-01 1.08e-02  -8.31e-03 1.36e-02 -19 0.0290  3.70  0.23 
5 52.293580 31.225570 6.37e-01 6.29e-03  -1.58e-03 6.43e-03  -7 0.0620  1.00  0.13 
5 52.293460 31.225570 8.21e-01 3.03e-03  1.28e-04  2.92e-03   1 0.1300  0.36  0.10 
5 52.293350 31.225570 5.22e-01 3.22e-03  -1.72e-03 3.57e-03 -14 0.1100  0.68  0.15 
5 52.293230 31.225570 2.03e-01 4.94e-03  -2.82e-03 5.63e-03 -15 0.0700  2.80  0.41 
5 52.293110 31.225570 7.48e-02 5.91e-03  -1.55e-03 6.06e-03  -7 0.0650  8.10  1.50 
5 52.294400 31.225670 4.38e-02 8.67e-03  -7.02e-03 1.11e-02 -19 0.0360 25.00  5.60 
5 52.294280 31.225670 5.93e-02 1.12e-02  -9.97e-03 1.50e-02 -21 0.0270 25.00  4.10 
5 52.294170 31.225670 7.26e-02 1.19e-02  -1.27e-02 1.74e-02 -23 0.0230 24.00  3.20 
5 52.294050 31.225670 9.37e-02 1.09e-02  -1.45e-02 1.81e-02 -27 0.0220 19.00  2.00 
5 52.293930 31.225670 1.27e-01 1.02e-02  -1.54e-02 1.85e-02 -28 0.0220 15.00  1.20 
5 52.293810 31.225670 1.75e-01 1.07e-02  -1.37e-02 1.74e-02 -26 0.0230  9.90  0.69 
5 52.293700 31.225670 2.49e-01 8.45e-03  -7.82e-03 1.15e-02 -21 0.0350  4.60  0.36 
5 52.293580 31.225670 4.26e-01 3.13e-03  -3.21e-03 4.42e-03 -23 0.0890  1.00  0.19 
5 52.293230 31.225670 2.41e-01 1.33e-03  -2.21e-03 2.45e-03 -29 0.1600  1.00  0.33 
5 52.293110 31.225670 9.89e-02 3.37e-03  -8.17e-04 3.37e-03  -7 0.1200  3.40  0.87 
5 52.294400 31.225770 3.16e-02 5.94e-03  -5.93e-03 8.36e-03 -22 0.0480 26.00  8.00 
5 52.294280 31.225770 3.91e-02 6.20e-03  -5.77e-03 8.43e-03 -21 0.0470 22.00  5.40 
5 52.294170 31.225770 4.30e-02 6.04e-03  -5.51e-03 8.13e-03 -21 0.0490 19.00  4.40 
5 52.294050 31.225770 5.20e-02 5.25e-03  -5.27e-03 7.40e-03 -23 0.0540 14.00  2.90 
5 52.293930 31.225770 7.05e-02 4.49e-03  -5.51e-03 7.06e-03 -25 0.0560 10.00  1.70 
5 52.293810 31.225770 8.54e-02 4.04e-03  -5.18e-03 6.53e-03 -26 0.0610  7.60  1.20 
5 52.293700 31.225770 1.02e-01 1.85e-03  -3.69e-03 4.05e-03 -32 0.0970  4.00  0.87 
5 52.293580 31.225770 1.64e-01 -1.17e-03 -2.99e-03 3.11e-03 -56 0.1200  1.90  0.50 
5 52.293460 31.225770 2.64e-01 -2.62e-03 -2.64e-03 3.63e-03 -67 0.1100  1.40  0.31 
5 52.293350 31.225770 2.98e-01 -2.64e-03 -2.57e-03 3.60e-03 -68 0.1100  1.20  0.27 
5 52.293230 31.225770 2.25e-01 -1.16e-03 -3.35e-03 3.46e-03 -55 0.1100  1.50  0.36 
5 52.293580 31.225870 7.47e-02 -1.77e-03 -2.87e-03 3.27e-03 -61 0.1200  4.40  1.20 
5 52.293460 31.225870 1.40e-01 -2.16e-03 -3.73e-03 4.24e-03 -60 0.0930  3.00  0.61 
5 52.293350 31.225870 1.94e-01 -2.84e-03 -4.04e-03 4.87e-03 -63 0.0810  2.50  0.43 
5 52.293230 31.225870 1.81e-01 -1.95e-03 -4.09e-03 4.46e-03 -58 0.0880  2.50  0.46 
5 52.293580 31.225970 5.53e-02 -1.65e-03 -2.53e-03 2.91e-03 -62 0.1300  5.30  1.70 
5 52.293460 31.225970 7.98e-02 -2.16e-03 -2.88e-03 3.51e-03 -63 0.1100  4.40  1.10 
5 52.293350 31.225970 1.00e-01 -2.93e-03 -2.44e-03 3.73e-03 -70 0.1000  3.70  0.87 
5 52.293230 31.225970 1.00e-01 -2.29e-03 -1.72e-03 2.75e-03 -72 0.1400  2.70  0.84 
5 52.293930 31.226070 4.03e-02 -6.74e-04 -2.46e-03 2.42e-03 -53 0.1600  6.00  2.40 
5 52.293930 31.226170 3.10e-02 -5.99e-04 -2.81e-03 2.76e-03 -51 0.1400  8.90  3.70 
6 52.293113 31.224472 0.0037   -0.0002   -0.00027  0.00033  -63 0.1300  8.80  3.80 
6 52.293074 31.224472 0.0041   -0.0002   -0.00022  0.00029  -66 0.1500  6.90  3.00 
6 52.293113 31.224505 0.005    -0.00017  -0.00032  0.00035  -59 0.1200  7.10  2.50 
6 52.293074 31.224505 0.0055   -0.0002   -0.00031  0.00035  -61 0.1200  6.40  2.20 
6 52.293074 31.224539 0.0039   -0.0002   -0.00034  0.00039  -60 0.1100 10.00  3.90 
6 52.293776 31.224572 0.0043   -0.0005   -0.00014  0.00051  -82 0.0860 12.00  4.00 
6 52.293737 31.224572 0.0055   -0.00056  -0.00019  0.00059  -81 0.0760 11.00  2.90 
6 52.293698 31.224572 0.0048   -0.0004   -0.00016  0.00042  -79 0.1000  8.70  2.90 
6 52.293815 31.224605 0.0047   -0.00044  -9.3e-05  0.00044  -84 0.1000  9.30  3.10 
6 52.293776 31.224605 0.0068   -0.00047  -0.00013  0.00048  -82 0.0920  7.10  1.80 
6 52.293737 31.224605 0.0084   -0.00045  -0.00022  0.00049  -77 0.0910  5.80  1.40 
6 52.293698 31.224605 0.0073   -0.00035  -0.00023  0.00042  -73 0.1100  5.70  1.60 
6 52.293659 31.224605 0.0046   -0.00029  -0.00025  0.00037  -70 0.1200  8.20  3.00 
6 52.293815 31.224639 0.004    -0.00036  -0.00017  0.00039  -77 0.1100  9.70  3.70 
6 52.293776 31.224639 0.0069   -0.0003   -0.0002   0.00035  -73 0.1300  5.00  1.60 
6 52.293737 31.224639 0.0082   -0.00025  -0.00031  0.00039  -65 0.1100  4.70  1.30 
6 52.293698 31.224639 0.0076   -0.0002   -0.00026  0.00031  -64 0.1400  4.10  1.40 
6 52.293659 31.224639 0.0042   -0.00032  -0.00024  0.00039  -71 0.1100  9.30  3.40 
6 52.293815 31.224672 0.0043   -0.00033  -0.00022  0.00039  -73 0.1100  8.90  3.30 
6 52.293776 31.224672 0.0063   -0.00031  -0.00023  0.00037  -72 0.1200  5.90  1.80 
6 52.293737 31.224672 0.0062   -0.00021  -0.00024  0.00031  -65 0.1400  5.00  1.80 
6 52.293854 31.224705 0.0044   -0.00049  -0.00024  0.00054  -77 0.0820 12.00  4.00 
6 52.293815 31.224705 0.0063   -0.00042  -0.0002   0.00045  -77 0.0980  7.20  2.00 
6 52.293776 31.224705 0.0073   -0.00038  -0.00014  0.00039  -80 0.1100  5.40  1.50 
6 52.293737 31.224705 0.0055   -0.00024  -0.0001   0.00025  -78 0.1700  4.50  2.00 
6 52.293854 31.224739 0.007    -0.00066  -0.00023  0.00069  -80 0.0650  9.90  2.20 
6 52.293815 31.224739 0.0083   -0.00064  -0.00013  0.00064  -84 0.0690  7.70  1.60 
6 52.293776 31.224739 0.008    -0.0005   -6.9e-05  0.0005   -86 0.0890  6.20  1.50 
6 52.293737 31.224739 0.0052   -0.00033  -9.2e-05  0.00034  -82 0.1300  6.50  2.30 
6 52.293464 31.224739 0.0042   -0.00051  -0.00082  0.00097  -61 0.0460 23.00  6.90 
6 52.293425 31.224739 0.0041   -0.00026  -0.00068  0.00072  -56 0.0620 17.00  5.50 
6 52.293386 31.224739 0.0043   -8.7e-05  -0.00063  0.00063  -49 0.0710 15.00  4.70 
6 52.293347 31.224739 0.0043   -5e-06    -0.00064  0.00064  -45 0.0700 15.00  4.70 
6 52.294244 31.224772 0.0039   -0.0003   6.3e-05   0.0003    84 0.1500  7.70  3.40 
6 52.293932 31.224772 0.0051   -0.00064  -7.2e-05  0.00064  -87 0.0690 13.00  3.40 
6 52.293893 31.224772 0.0067   -0.00066  -0.0002   0.00068  -82 0.0660 10.00  2.20 
6 52.293854 31.224772 0.01     -0.00058  -0.00033  0.00066  -75 0.0670  6.60  1.20 
6 52.293815 31.224772 0.012    -0.00057  -0.00021  0.0006   -80 0.0740  5.20  0.95 
6 52.293776 31.224772 0.0092   -0.00048  -0.00015  0.00049  -81 0.0900  5.40  1.20 
6 52.293737 31.224772 0.0049   -0.00031  -0.00016  0.00033  -76 0.1300  6.80  2.50 
6 52.293581 31.224772 0.0051   -0.00079  -0.001    0.0013   -64 0.0340 26.00  6.40 
6 52.293542 31.224772 0.0067   -0.0008   -0.0012   0.0015   -62 0.0310 22.00  4.10 
6 52.293503 31.224772 0.0062   -0.00075  -0.0011   0.0014   -62 0.0330 22.00  4.50 
6 52.293464 31.224772 0.005    -0.0005   -0.00096  0.0011   -59 0.0420 22.00  5.50 
6 52.293425 31.224772 0.0036   -0.00027  -0.00077  0.00081  -55 0.0550 22.00  7.80 
6 52.293386 31.224772 0.0038   -0.00014  -0.00074  0.00074  -50 0.0600 20.00  6.70 
6 52.293971 31.224805 0.0049   -0.00049  3.1e-06   0.00048   90 0.0920  9.70  3.00 
6 52.293932 31.224805 0.0082   -0.00059  -0.00017  0.0006   -82 0.0740  7.40  1.60 
6 52.293893 31.224805 0.011    -0.0006   -0.00033  0.00068  -76 0.0650  6.30  1.10 
6 52.293854 31.224805 0.013    -0.00051  -0.0004   0.00064  -71 0.0700  4.80  0.81 
6 52.293815 31.224805 0.015    -0.00039  -0.0003   0.00049  -71 0.0910  3.20  0.64 
6 52.293776 31.224805 0.012    -0.00034  -0.00024  0.0004   -73 0.1100  3.30  0.80 
6 52.293737 31.224805 0.0065   -0.00024  -0.00022  0.00031  -69 0.1400  4.80  1.70 
6 52.293698 31.224805 0.0037   -0.0003   -0.00028  0.0004   -68 0.1100 11.00  4.40 
6 52.293659 31.224805 0.0036   -0.00061  -0.00077  0.00098  -64 0.0460 27.00  9.30 
6 52.293620 31.224805 0.007    -0.00095  -0.0013   0.0016   -63 0.0280 23.00  4.10 
6 52.293581 31.224805 0.0077   -0.00088  -0.0015   0.0017   -60 0.0260 23.00  3.70 
6 52.293542 31.224805 0.0075   -0.00066  -0.0014   0.0016   -57 0.0290 21.00  3.50 
6 52.293503 31.224805 0.007    -0.00055  -0.0013   0.0014   -57 0.0330 20.00  3.60 
6 52.293464 31.224805 0.0043   -0.00035  -0.001    0.0011   -54 0.0410 25.00  7.40 
6 52.294166 31.224839 0.0037   -0.00029  -5.5e-05  0.00028  -85 0.1500  7.50  3.50 
6 52.294127 31.224839 0.0044   -0.0003   -9.5e-05  0.0003   -81 0.1400  6.90  2.80 
6 52.294088 31.224839 0.0046   -0.00044  -7.3e-05  0.00044  -85 0.1000  9.60  3.20 
6 52.294049 31.224839 0.0046   -0.00063  -1.4e-05  0.00063  -89 0.0710 14.00  4.10 
6 52.294010 31.224839 0.0046   -0.00061  -5.8e-06  0.00061  -90 0.0730 13.00  3.90 
6 52.293971 31.224839 0.007    -0.00053  -0.00013  0.00054  -83 0.0820  7.70  1.90 
6 52.293932 31.224839 0.0095   -0.00066  -0.00035  0.00074  -76 0.0600  7.80  1.40 
6 52.293893 31.224839 0.013    -0.00077  -0.00037  0.00084  -77 0.0530  6.30  0.88 
6 52.293854 31.224839 0.015    -0.00077  -0.00029  0.00082  -80 0.0550  5.50  0.76 
6 52.293815 31.224839 0.015    -0.00052  -0.00017  0.00054  -81 0.0820  3.50  0.65 
6 52.293776 31.224839 0.013    -0.00022  -0.00018  0.00027  -71 0.1600  2.00  0.70 
6 52.293737 31.224839 0.0092   -8.3e-05  -0.00034  0.00034  -52 0.1300  3.60  1.10 
6 52.293698 31.224839 0.0081   -0.0002   -0.0006   0.00063  -54 0.0710  7.80  1.60 
6 52.293659 31.224839 0.0096   -0.00073  -0.0014   0.0015   -59 0.0290 16.00  2.20 
6 52.293620 31.224839 0.013    -0.0011   -0.002    0.0023   -59 0.0190 18.00  1.90 
6 52.293581 31.224839 0.0099   -0.0009   -0.0019   0.0021   -57 0.0210 22.00  2.80 
6 52.293542 31.224839 0.0074   -0.00075  -0.0017   0.0018   -57 0.0250 25.00  4.10 
6 52.293503 31.224839 0.0062   -0.0005   -0.0013   0.0014   -55 0.0320 23.00  4.60 
6 52.293464 31.224839 0.0039   -0.00027  -0.001    0.0011   -52 0.0420 27.00  8.70 
6 52.294166 31.224872 0.0055   -0.00035  -8.9e-05  0.00034  -83 0.1300  6.20  2.10 
6 52.294127 31.224872 0.0068   -0.00031  -0.00017  0.00034  -76 0.1300  5.00  1.60 
6 52.294088 31.224872 0.0081   -0.00053  -0.00015  0.00054  -82 0.0820  6.70  1.50 
6 52.294049 31.224872 0.0078   -0.00065  -0.00016  0.00066  -83 0.0670  8.50  1.80 
6 52.294010 31.224872 0.0072   -0.00079  -0.00012  0.00079  -85 0.0570 11.00  2.20 
6 52.293971 31.224872 0.0077   -0.00069  -0.00022  0.00072  -81 0.0620  9.30  1.90 
6 52.293932 31.224872 0.0098   -0.00076  -0.00038  0.00085  -77 0.0530  8.70  1.40 
6 52.293893 31.224872 0.015    -0.00088  -0.00019  0.00089  -84 0.0500  5.90  0.76 
6 52.293854 31.224872 0.016    -0.00093  -7.5e-05  0.00093  -88 0.0480  5.80  0.72 
6 52.293815 31.224872 0.016    -0.00062  -8.2e-05  0.00061  -86 0.0720  3.90  0.64 
6 52.293776 31.224872 0.013    -0.0002   -0.0002   0.00027  -67 0.1600  2.10  0.72 
6 52.293737 31.224872 0.011    5.7e-05   -0.00053  0.00053  -42 0.0840  4.90  1.00 
6 52.293698 31.224872 0.012    -6.7e-05  -0.001    0.001    -47 0.0440  8.50  1.10 
6 52.293659 31.224872 0.015    -0.00073  -0.002    0.0021   -55 0.0210 14.00  1.20 
6 52.293620 31.224872 0.016    -0.0011   -0.0026   0.0028   -56 0.0160 18.00  1.40 
6 52.293581 31.224872 0.011    -0.00098  -0.0025   0.0026   -56 0.0170 23.00  2.60 
6 52.293542 31.224872 0.0065   -0.00082  -0.0019   0.0021   -57 0.0220 32.00  6.00 
6 52.293503 31.224872 0.0043   -0.00056  -0.0014   0.0015   -56 0.0300 35.00 10.00 
6 52.294166 31.224905 0.0052   -0.00055  -6.9e-05  0.00055  -86 0.0810 11.00  3.00 
6 52.294127 31.224905 0.0059   -0.00044  -0.0002   0.00048  -78 0.0930  8.10  2.30 
6 52.294088 31.224905 0.0086   -0.00059  -0.00019  0.00062  -81 0.0720  7.10  1.40 
6 52.294049 31.224905 0.011    -0.00063  -0.00029  0.00068  -78 0.0650  6.40  1.10 
6 52.294010 31.224905 0.011    -0.00081  -0.0003   0.00086  -80 0.0520  8.00  1.20 
6 52.293971 31.224905 0.0096   -0.00077  -0.00034  0.00084  -78 0.0530  8.70  1.40 
6 52.293932 31.224905 0.011    -0.00087  -0.00039  0.00095  -78 0.0470  8.40  1.20 
6 52.293893 31.224905 0.017    -0.00086  -0.00017  0.00087  -84 0.0510  5.20  0.66 
6 52.293854 31.224905 0.019    -0.00079  -7.1e-05  0.00078  -87 0.0570  4.20  0.55 
6 52.293815 31.224905 0.02     -0.00056  -0.00011  0.00057  -84 0.0790  2.90  0.49 
6 52.293776 31.224905 0.017    -0.0002   -0.00023  0.00029  -65 0.1500  1.70  0.55 
6 52.293737 31.224905 0.016    5.7e-05   -0.00056  0.00055  -42 0.0810  3.40  0.62 
6 52.293698 31.224905 0.02     -0.0001   -0.0012   0.0012   -47 0.0370  6.20  0.60 
6 52.293659 31.224905 0.022    -0.0007   -0.0023   0.0024   -54 0.0190 11.00  0.73 
6 52.293620 31.224905 0.02     -0.00095  -0.003    0.0031   -54 0.0140 16.00  1.10 
6 52.293581 31.224905 0.013    -0.001    -0.0029   0.0031   -55 0.0150 24.00  2.30 
6 52.293542 31.224905 0.0057   -0.00068  -0.002    0.0021   -55 0.0220 37.00  7.90 
6 52.294205 31.224939 0.0045   -0.00032  -0.00019  0.00036  -75 0.1200  8.00  2.90 
6 52.294166 31.224939 0.0054   -0.00067  -6e-05    0.00067  -87 0.0670 12.00  3.30 
6 52.294127 31.224939 0.0058   -0.00043  -0.0002   0.00047  -77 0.0940  8.10  2.30 
6 52.294088 31.224939 0.0083   -0.0004   -0.00028  0.00048  -72 0.0920  5.80  1.40 
6 52.294049 31.224939 0.014    -0.00049  -0.00032  0.00057  -73 0.0770  4.20  0.76 
6 52.294010 31.224939 0.015    -0.00074  -0.0004   0.00083  -76 0.0540  5.60  0.76 
6 52.293971 31.224939 0.014    -0.00071  -0.00053  0.00088  -72 0.0510  6.20  0.82 
6 52.293932 31.224939 0.014    -0.00075  -0.00061  0.00096  -71 0.0460  6.70  0.84 
6 52.293893 31.224939 0.019    -0.0007   -0.00045  0.00083  -74 0.0540  4.50  0.56 
6 52.293854 31.224939 0.022    -0.00064  -0.0003   0.0007   -77 0.0640  3.20  0.44 
6 52.293815 31.224939 0.023    -0.00044  -0.00013  0.00045  -82 0.0980  2.00  0.41 
6 52.293737 31.224939 0.024    0.00012   -0.0004   0.0004   -36 0.1100  1.70  0.38 
6 52.293698 31.224939 0.029    -0.00018  -0.0011   0.0011   -50 0.0400  3.90  0.35 
6 52.293659 31.224939 0.029    -0.00061  -0.0019   0.002    -54 0.0220  6.90  0.42 
6 52.293620 31.224939 0.026    -0.00086  -0.0029   0.003    -53 0.0150 11.00  0.62 
6 52.293581 31.224939 0.016    -0.00086  -0.0028   0.0029   -54 0.0150 19.00  1.60 
6 52.293542 31.224939 0.0069   -0.00058  -0.0021   0.0022   -53 0.0210 31.00  5.70 
6 52.294517 31.224972 0.0038   0.00011   0.00045   0.00045   38 0.0970 12.00  4.50 
6 52.294478 31.224972 0.0047   3e-05     0.00033   0.00032   42 0.1300  6.80  2.60 
6 52.294166 31.224972 0.0074   -0.00059  -7.3e-05  0.00059  -86 0.0750  8.00  1.80 
6 52.294127 31.224972 0.0074   -0.00044  -0.00016  0.00046  -80 0.0960  6.20  1.60 
6 52.294088 31.224972 0.0098   -0.00042  -0.00033  0.00053  -71 0.0840  5.40  1.10 
6 52.294049 31.224972 0.015    -0.00045  -0.00035  0.00056  -71 0.0790  3.70  0.66 
6 52.294010 31.224972 0.018    -0.00063  -0.0005   0.0008   -71 0.0560  4.40  0.58 
6 52.293971 31.224972 0.018    -0.00064  -0.00071  0.00095  -66 0.0470  5.10  0.59 
6 52.293932 31.224972 0.018    -0.0008   -0.00081  0.0011   -67 0.0400  6.30  0.65 
6 52.293893 31.224972 0.022    -0.00078  -0.00059  0.00097  -71 0.0460  4.50  0.48 
6 52.293854 31.224972 0.025    -0.00074  -0.00034  0.00081  -78 0.0550  3.30  0.40 
6 52.293815 31.224972 0.024    -0.00029  -6.1e-05  0.00029  -84 0.1500  1.20  0.38 
6 52.293737 31.224972 0.028    0.00023   -0.00018  0.00028  -19 0.1500  0.98  0.32 
6 52.293698 31.224972 0.034    -0.00019  -0.00071  0.00073  -53 0.0610  2.10  0.27 
6 52.293659 31.224972 0.035    -0.00038  -0.0016   0.0016   -52 0.0280  4.60  0.30 
6 52.293620 31.224972 0.032    -0.00061  -0.0028   0.0028   -51 0.0160  8.90  0.44 
6 52.293581 31.224972 0.02     -0.00074  -0.0028   0.0029   -52 0.0150 14.00  0.96 
6 52.293542 31.224972 0.011    -0.00055  -0.0023   0.0024   -52 0.0190 22.00  2.70 
6 52.293503 31.224972 0.0039   -0.00024  -0.0016   0.0016   -49 0.0280 42.00 13.00 
6 52.294478 31.225005 0.0056   0.00013   0.00027   0.00028   32 0.1500  5.00  2.00 
6 52.294166 31.225005 0.0093   -0.00031  1.8e-05   0.00029   88 0.1500  3.20  1.10 
6 52.294127 31.225005 0.0099   -0.00055  -0.0001   0.00056  -85 0.0800  5.60  1.10 
6 52.294088 31.225005 0.012    -0.0007   -0.00025  0.00074  -80 0.0610  6.20  0.99 
6 52.294049 31.225005 0.016    -0.00062  -0.00031  0.00068  -77 0.0650  4.40  0.66 
6 52.294010 31.225005 0.02     -0.00051  -0.0005   0.0007   -68 0.0630  3.60  0.51 
6 52.293971 31.225005 0.021    -0.00054  -0.0006   0.00081  -66 0.0550  3.80  0.48 
6 52.293932 31.225005 0.021    -0.00078  -0.00075  0.0011   -68 0.0420  5.00  0.51 
6 52.293893 31.225005 0.024    -0.001    -0.00047  0.0011   -78 0.0400  4.70  0.45 
6 52.293854 31.225005 0.026    -0.00075  -0.00026  0.00079  -81 0.0570  3.00  0.37 
6 52.293776 31.225005 0.022    0.00024   0.00011   0.00025   12 0.1700  1.20  0.42 
6 52.293698 31.225005 0.038    -0.0002   -0.00032  0.00036  -61 0.1200  0.96  0.24 
6 52.293659 31.225005 0.041    -0.00033  -0.0015   0.0016   -51 0.0290  3.70  0.24 
6 52.293620 31.225005 0.036    -0.00054  -0.0027   0.0028   -51 0.0160  7.70  0.36 
6 52.293581 31.225005 0.024    -0.00062  -0.003    0.0031   -51 0.0150 13.00  0.75 
6 52.293542 31.225005 0.013    -0.00047  -0.0022   0.0023   -51 0.0200 17.00  1.70 
6 52.293503 31.225005 0.0066   -0.00016  -0.0017   0.0017   -48 0.0260 26.00  5.00 
6 52.293464 31.225005 0.0045   -1.2e-05  -0.0011   0.0011   -45 0.0400 25.00  7.00 
6 52.293425 31.225005 0.0037   7.2e-05   -0.00097  0.00097  -43 0.0460 26.00  8.80 
6 52.293386 31.225005 0.0036   -3.4e-05  -0.00077  0.00077  -46 0.0580 21.00  7.50 
6 52.293269 31.225005 0.0039   7.5e-05   -0.00068  0.00067  -42 0.0660 17.00  5.90 
6 52.294478 31.225039 0.0036   0.00018   0.00024   0.00028   27 0.1500  7.80  3.70 
6 52.294205 31.225039 0.0086   -4.5e-05  0.00026   0.00025   50 0.1700  2.90  1.10 
6 52.294166 31.225039 0.011    -0.00016  0.00022   0.00026   64 0.1700  2.40  0.87 
6 52.294127 31.225039 0.014    -0.00066  0.00011   0.00066   85 0.0680  4.80  0.78 
6 52.294088 31.225039 0.015    -0.00085  3.7e-05   0.00084   89 0.0530  5.70  0.76 
6 52.294049 31.225039 0.018    -0.00082  -0.0002   0.00084  -83 0.0540  4.50  0.57 
6 52.294010 31.225039 0.022    -0.00058  -0.00043  0.00072  -72 0.0620  3.30  0.45 
6 52.293971 31.225039 0.023    -0.00064  -0.00042  0.00076  -73 0.0590  3.30  0.43 
6 52.293932 31.225039 0.025    -0.00074  -0.00055  0.00092  -72 0.0490  3.70  0.40 
6 52.293893 31.225039 0.028    -0.0013   -0.0003   0.0013   -83 0.0340  4.60  0.37 
6 52.293854 31.225039 0.03     -0.00057  -7.7e-05  0.00057  -86 0.0780  1.90  0.31 
6 52.293815 31.225039 0.023    0.00012   0.00025   0.00027   32 0.1600  1.10  0.39 
6 52.293776 31.225039 0.024    0.00045   0.00048   0.00065   23 0.0690  2.70  0.40 
6 52.293737 31.225039 0.034    0.00017   0.00079   0.0008    39 0.0560  2.30  0.27 
6 52.293698 31.225039 0.047    -0.00029  -2.4e-06  0.00027  -90 0.1600  0.58  0.19 
6 52.293659 31.225039 0.049    -0.00027  -0.0014   0.0014   -51 0.0320  2.90  0.20 
6 52.293620 31.225039 0.039    -0.00046  -0.0027   0.0027   -50 0.0170  7.00  0.32 
6 52.293581 31.225039 0.024    -0.00059  -0.0031   0.0031   -50 0.0140 13.00  0.74 
6 52.293542 31.225039 0.014    -0.00032  -0.0025   0.0025   -49 0.0180 18.00  1.80 
6 52.293503 31.225039 0.0065   -5.6e-05  -0.0019   0.0019   -46 0.0240 29.00  5.60 
6 52.293464 31.225039 0.004    0.00016   -0.0012   0.0012   -41 0.0360 31.00  9.60 
6 52.293425 31.225039 0.0041   0.00019   -0.001    0.001    -40 0.0440 25.00  7.70 
6 52.293386 31.225039 0.0041   9.1e-05   -0.00084  0.00084  -42 0.0530 21.00  6.50 
6 52.293269 31.225039 0.0038   0.00012   -0.00078  0.00078  -40 0.0570 21.00  7.00 
6 52.294205 31.225072 0.0091   -4.2e-05  0.00036   0.00035   48 0.1300  3.80  1.10 
6 52.294166 31.225072 0.013    -0.0001   0.00039   0.0004    52 0.1100  3.00  0.74 
6 52.294127 31.225072 0.019    -0.00052  0.00033   0.00061   74 0.0730  3.20  0.52 
6 52.294088 31.225072 0.022    -0.001    0.0004    0.0011    80 0.0400  5.00  0.48 
6 52.294049 31.225072 0.025    -0.0013   -2.4e-05  0.0013   -89 0.0350  5.00  0.43 
6 52.294010 31.225072 0.028    -0.00091  -0.0002   0.00093  -84 0.0480  3.30  0.36 
6 52.293971 31.225072 0.029    -0.00084  -0.00016  0.00085  -85 0.0530  2.90  0.33 
6 52.293932 31.225072 0.033    -0.00085  -0.0003   0.00089  -80 0.0500  2.70  0.29 
6 52.293893 31.225072 0.036    -0.0012   -0.00026  0.0012   -84 0.0380  3.30  0.27 
6 52.293815 31.225072 0.03     0.00042   0.00052   0.00066   26 0.0680  2.20  0.31 
6 52.293776 31.225072 0.032    0.00093   0.00095   0.0013    23 0.0340  4.10  0.32 
6 52.293737 31.225072 0.046    0.00036   0.0012    0.0012    37 0.0360  2.70  0.21 
6 52.293659 31.225072 0.052    -0.0001   -0.0013   0.0013   -47 0.0340  2.60  0.18 
6 52.293620 31.225072 0.039    -0.00021  -0.0028   0.0028   -47 0.0160  7.20  0.32 
6 52.293581 31.225072 0.025    -0.00036  -0.0032   0.0032   -48 0.0140 13.00  0.72 
6 52.293542 31.225072 0.012    -0.00012  -0.0027   0.0027   -46 0.0170 22.00  2.20 
6 52.293503 31.225072 0.004    4.8e-05   -0.0019   0.0019   -44 0.0240 46.00 14.00 
6 52.293425 31.225072 0.0037   0.00018   -0.00078  0.0008   -39 0.0560 22.00  7.50 
6 52.293386 31.225072 0.0052   0.00018   -0.00089  0.0009   -39 0.0500 17.00  4.40 
6 52.293347 31.225072 0.0046   8.1e-05   -0.00091  0.00091  -42 0.0490 20.00  5.50 
6 52.293308 31.225072 0.0046   7.4e-05   -0.00087  0.00087  -43 0.0510 19.00  5.20 
6 52.294205 31.225105 0.0098   3.7e-05   0.00039   0.00038   42 0.1200  3.90  1.00 
6 52.294166 31.225105 0.015    -7.8e-05  0.00069   0.00069   48 0.0650  4.60  0.71 
6 52.294127 31.225105 0.021    -0.00034  0.0005    0.0006    62 0.0740  2.80  0.45 
6 52.294088 31.225105 0.029    -0.0009   0.00066   0.0011    72 0.0400  3.90  0.36 
6 52.294049 31.225105 0.035    -0.0013   0.00016   0.0013    86 0.0360  3.60  0.29 
6 52.294010 31.225105 0.038    -0.00095  -0.00011  0.00096  -87 0.0470  2.50  0.25 
6 52.293971 31.225105 0.042    -0.00074  -0.00016  0.00075  -84 0.0600  1.80  0.22 
6 52.293932 31.225105 0.047    -0.00096  -0.00021  0.00098  -84 0.0460  2.10  0.20 
6 52.293893 31.225105 0.049    -0.0011   -0.00038  0.0011   -80 0.0400  2.30  0.19 
6 52.293854 31.225105 0.045    0.00028   -2.6e-05  0.00026   -3 0.1600  0.59  0.20 
6 52.293815 31.225105 0.038    0.0011    0.00046   0.0012    11 0.0360  3.30  0.26 
6 52.293776 31.225105 0.045    0.0018    0.0012    0.0022    17 0.0210  4.80  0.24 
6 52.293737 31.225105 0.057    0.00068   0.0011    0.0013    29 0.0350  2.30  0.17 
6 52.293659 31.225105 0.051    -6.4e-06  -0.0016   0.0016   -45 0.0280  3.20  0.19 
6 52.293620 31.225105 0.039    8.6e-07   -0.0028   0.0028   -45 0.0160  7.20  0.32 
6 52.293581 31.225105 0.025    2.2e-05   -0.0031   0.0031   -45 0.0150 12.00  0.68 
6 52.293542 31.225105 0.012    4.1e-05   -0.0023   0.0023   -44 0.0190 19.00  2.00 
6 52.293503 31.225105 0.004    0.00012   -0.0014   0.0014   -43 0.0320 35.00 11.00 
6 52.293425 31.225105 0.0055   0.00016   -0.00051  0.00053  -37 0.0840  9.50  2.60 
6 52.293386 31.225105 0.0081   0.00024   -0.00074  0.00077  -36 0.0580  9.50  1.80 
6 52.293347 31.225105 0.0073   0.00014   -0.00074  0.00075  -40 0.0600 10.00  2.10 
6 52.293308 31.225105 0.0063   0.00017   -0.00076  0.00077  -39 0.0580 12.00  2.70 
6 52.293269 31.225105 0.0038   5.1e-05   -0.00063  0.00062  -43 0.0710 17.00  5.80 
6 52.294205 31.225139 0.012    0.00015   0.0004    0.00042   35 0.1100  3.50  0.83 
6 52.294166 31.225139 0.015    -8.3e-05  0.0007    0.0007    48 0.0640  4.50  0.69 
6 52.294127 31.225139 0.022    -0.00032  0.00071   0.00078   57 0.0570  3.60  0.46 
6 52.294088 31.225139 0.032    -0.00044  0.00095   0.001     57 0.0430  3.30  0.31 
6 52.294049 31.225139 0.045    -0.00064  0.00061   0.00088   68 0.0510  1.90  0.21 
6 52.294010 31.225139 0.053    -0.00061  0.0001    0.00062   85 0.0720  1.20  0.17 
6 52.293971 31.225139 0.062    -0.0005   -8.5e-05  0.0005   -85 0.0890  0.80  0.15 
6 52.293932 31.225139 0.073    -0.00098  -4.8e-05  0.00098  -89 0.0460  1.30  0.13 
6 52.293893 31.225139 0.072    -0.001    -0.00066  0.0012   -74 0.0360  1.70  0.13 
6 52.293854 31.225139 0.055    0.00065   -0.00029  0.00071  -12 0.0630  1.30  0.16 
6 52.293815 31.225139 0.05     0.0021    0.00044   0.0021     6 0.0210  4.30  0.21 
6 52.293776 31.225139 0.061    0.0025    0.0011    0.0028    12 0.0160  4.60  0.17 
6 52.293737 31.225139 0.066    0.00098   0.00058   0.0011    15 0.0390  1.70  0.14 
6 52.293698 31.225139 0.06     0.00016   -0.00057  0.00058  -37 0.0760  0.98  0.15 
6 52.293659 31.225139 0.05     0.00014   -0.0018   0.0018   -43 0.0250  3.60  0.20 
6 52.293620 31.225139 0.036    0.00011   -0.0024   0.0024   -44 0.0180  6.80  0.34 
6 52.293581 31.225139 0.024    0.00023   -0.0028   0.0028   -43 0.0160 12.00  0.70 
6 52.293542 31.225139 0.013    0.00014   -0.002    0.002    -43 0.0220 16.00  1.60 
6 52.293503 31.225139 0.0068   0.00028   -0.0012   0.0012   -38 0.0380 18.00  3.40 
6 52.293464 31.225139 0.0062   0.00021   -0.0005   0.00053  -34 0.0840  8.50  2.20 
6 52.293425 31.225139 0.0063   0.00026   -0.00041  0.00047  -29 0.0930  7.50  2.00 
6 52.293386 31.225139 0.0075   0.00024   -0.00048  0.00053  -32 0.0840  7.00  1.70 
6 52.293347 31.225139 0.0065   0.00013   -0.00046  0.00047  -37 0.0950  7.10  1.90 
6 52.293308 31.225139 0.0059   0.00015   -0.00046  0.00048  -36 0.0920  8.10  2.30 
6 52.293269 31.225139 0.0042   1.4e-05   -0.00046  0.00045  -44 0.0980 11.00  3.80 
6 52.294244 31.225172 0.014    0.00012   0.00024   0.00026   31 0.1700  1.90  0.68 
6 52.294205 31.225172 0.016    0.00024   0.00051   0.00056   32 0.0790  3.50  0.63 
6 52.294166 31.225172 0.018    -2e-06    0.0007    0.0007    45 0.0640  4.00  0.58 
6 52.294127 31.225172 0.024    -0.00024  0.00088   0.0009    53 0.0500  3.80  0.43 
6 52.294088 31.225172 0.035    -9.2e-05  0.00098   0.00098   48 0.0460  2.80  0.27 
6 52.294049 31.225172 0.054    7.9e-05   0.0012    0.0011    43 0.0390  2.10  0.17 
6 52.294010 31.225172 0.075    -0.00017  0.00074   0.00076   52 0.0590  1.00  0.12 
6 52.293971 31.225172 0.099    -0.00056  0.0011    0.0013    58 0.0360  1.30  0.10 
6 52.293932 31.225172 0.12     -0.0019   0.00063   0.002     81 0.0230  1.60  0.10 
6 52.293893 31.225172 0.12     -0.0028   -0.0012   0.003    -79 0.0150  2.50  0.10 
6 52.293854 31.225172 0.085    -7.3e-05  -0.0012   0.0012   -47 0.0360  1.50  0.11 
6 52.293815 31.225172 0.069    0.0027    0.00012   0.0027     1 0.0170  3.90  0.15 
6 52.293776 31.225172 0.076    0.0026    0.00082   0.0028     9 0.0160  3.70  0.13 
6 52.293737 31.225172 0.071    0.0011    0.00028   0.0011     7 0.0400  1.60  0.13 
6 52.293698 31.225172 0.06     0.00035   -0.00048  0.00058  -27 0.0760  0.97  0.15 
6 52.293659 31.225172 0.046    0.00042   -0.0014   0.0014   -37 0.0310  3.10  0.21 
6 52.293620 31.225172 0.033    0.00046   -0.0021   0.0022   -39 0.0210  6.50  0.36 
6 52.293581 31.225172 0.023    0.00048   -0.0026   0.0026   -40 0.0170 11.00  0.70 
6 52.293542 31.225172 0.013    0.00035   -0.0019   0.0019   -40 0.0230 15.00  1.60 
6 52.293503 31.225172 0.0076   0.00045   -0.0012   0.0013   -35 0.0360 17.00  2.90 
6 52.293464 31.225172 0.0055   0.00032   -0.00054  0.00062  -30 0.0720 11.00  3.00 
6 52.293425 31.225172 0.0037   0.00024   -0.00039  0.00045  -29 0.0990 12.00  4.70 
6 52.293386 31.225172 0.0041   2.9e-05   -0.00026  0.00025  -42 0.1700  6.00  2.90 
6 52.293269 31.225172 0.0047   2.9e-05   -0.00031  0.0003   -42 0.1400  6.40  2.50 
6 52.294478 31.225205 0.0039   0.00024   0.00024   0.00033   22 0.1300  8.40  3.50 
6 52.294439 31.225205 0.0071   0.00033   0.00012   0.00034   10 0.1300  4.80  1.50 
6 52.294244 31.225205 0.015    0.00016   0.00025   0.00028   29 0.1500  1.90  0.62 
6 52.294205 31.225205 0.017    0.00024   0.00049   0.00054   32 0.0830  3.20  0.59 
6 52.294166 31.225205 0.021    0.00013   0.0006    0.00061   39 0.0730  2.80  0.45 
6 52.294127 31.225205 0.029    -0.00011  0.00068   0.00069   50 0.0650  2.40  0.33 
6 52.294088 31.225205 0.04     8.8e-05   0.00085   0.00085   42 0.0520  2.10  0.24 
6 52.294049 31.225205 0.06     0.00063   0.0011    0.0013    31 0.0350  2.20  0.16 
6 52.294010 31.225205 0.099    0.00035   0.0013    0.0013    37 0.0340  1.30  0.10 
6 52.293971 31.225205 0.15     0.00031   0.0022    0.0022    41 0.0200  1.50  0.10 
6 52.293932 31.225205 0.2      -0.00026  -0.00032  0.0004   -64 0.1100  0.20  0.10 
6 52.293893 31.225205 0.21     -0.0033   -0.004    0.0052   -65 0.0087  2.50  0.10 
6 52.293854 31.225205 0.14     -0.002    -0.0034   0.004    -61 0.0110  2.70  0.10 
6 52.293815 31.225205 0.095    0.0025    -0.00066  0.0026    -7 0.0170  2.70  0.10 
6 52.293776 31.225205 0.084    0.0021    0.00071   0.0022     9 0.0200  2.70  0.11 
6 52.293737 31.225205 0.068    0.00064   0.00049   0.0008    19 0.0560  1.20  0.13 
6 52.293698 31.225205 0.052    0.00023   -0.00011  0.00024  -13 0.1700  0.47  0.17 
6 52.293659 31.225205 0.041    0.00041   -0.00095  0.001    -33 0.0430  2.50  0.23 
6 52.293620 31.225205 0.031    0.00076   -0.0017   0.0019   -33 0.0240  6.00  0.37 
6 52.293581 31.225205 0.024    0.00058   -0.0021   0.0022   -37 0.0210  9.00  0.59 
6 52.293542 31.225205 0.013    0.00043   -0.0016   0.0017   -38 0.0260 13.00  1.40 
6 52.293503 31.225205 0.0064   0.00041   -0.001    0.0011   -34 0.0410 17.00  3.50 
6 52.293464 31.225205 0.0041   0.00024   -0.00053  0.00057  -33 0.0770 14.00  4.80 
6 52.293308 31.225205 0.0056   9.2e-06   -0.00027  0.00025  -44 0.1700  4.50  1.90 
6 52.293269 31.225205 0.0053   2e-05     -0.00028  0.00027  -43 0.1600  5.10  2.10 
6 52.294439 31.225239 0.0067   0.00042   0.00014   0.00043   10 0.1000  6.50  1.80 
6 52.294400 31.225239 0.01     0.00035   2.5e-06   0.00034    0 0.1300  3.30  0.98 
6 52.294361 31.225239 0.012    0.00033   -5.8e-05  0.00033   -5 0.1300  2.80  0.81 
6 52.294244 31.225239 0.014    0.00034   0.00023   0.0004    17 0.1100  2.90  0.71 
6 52.294205 31.225239 0.016    0.0003    0.00037   0.00047   25 0.0930  3.00  0.60 
6 52.294166 31.225239 0.023    0.00029   0.00024   0.00036   20 0.1200  1.60  0.39 
6 52.294088 31.225239 0.047    4e-06     0.00047   0.00046   45 0.0950  0.99  0.19 
6 52.294049 31.225239 0.068    0.00026   0.00051   0.00057   32 0.0780  0.83  0.13 
6 52.294010 31.225239 0.12     0.00061   0.00098   0.0012    29 0.0390  0.99  0.10 
6 52.293971 31.225239 0.19     0.0033    0.0015    0.0037    12 0.0120  1.90  0.10 
6 52.293932 31.225239 0.27     0.0077    -0.0038   0.0086   -13 0.0052  3.10  0.10 
6 52.293893 31.225239 0.29     0.0014    -0.01     0.01     -41 0.0044  3.50  0.10 
6 52.293854 31.225239 0.2      -0.0025   -0.0057   0.0063   -57 0.0072  3.10  0.10 
6 52.293815 31.225239 0.12     0.00097   -0.0011   0.0015   -24 0.0310  1.30  0.10 
6 52.293776 31.225239 0.086    0.0013    0.00087   0.0015    17 0.0290  1.80  0.11 
6 52.293737 31.225239 0.063    0.00052   0.00086   0.001     29 0.0450  1.60  0.15 
6 52.293698 31.225239 0.045    0.00024   0.00018   0.00029   18 0.1500  0.64  0.20 
6 52.293659 31.225239 0.039    0.00034   -0.00045  0.00056  -26 0.0790  1.40  0.24 
6 52.293620 31.225239 0.033    0.00057   -0.001    0.0012   -31 0.0380  3.60  0.30 
6 52.293581 31.225239 0.026    0.00038   -0.0013   0.0013   -37 0.0340  5.20  0.43 
6 52.293542 31.225239 0.016    0.00029   -0.0011   0.0012   -38 0.0380  7.40  0.80 
6 52.293503 31.225239 0.0093   0.00022   -0.00086  0.00088  -38 0.0510  9.50  1.60 
6 52.293464 31.225239 0.006    0.00018   -0.0005   0.00052  -35 0.0850  8.70  2.30 
6 52.293308 31.225239 0.0072   -3.4e-05  -0.00037  0.00036  -48 0.1200  5.00  1.50 
6 52.293269 31.225239 0.0061   -4.1e-05  -0.00031  0.0003   -49 0.1400  4.90  1.80 
6 52.294439 31.225272 0.0058   0.00047   -5.4e-07  0.00046    0 0.0960  8.00  2.30 
6 52.294400 31.225272 0.0085   0.00045   -4.2e-05  0.00044   -3 0.1000  5.20  1.30 
6 52.294361 31.225272 0.01     0.00049   -5.6e-05  0.00048   -3 0.0920  4.70  1.10 
6 52.294322 31.225272 0.011    0.00044   -9.2e-05  0.00044   -6 0.1000  4.00  0.93 
6 52.294283 31.225272 0.012    0.00038   -6.9e-05  0.00038   -5 0.1200  3.20  0.85 
6 52.294244 31.225272 0.011    0.00057   2.3e-05   0.00056    1 0.0790  4.90  0.94 
6 52.294205 31.225272 0.014    0.00047   7e-05     0.00047    4 0.0950  3.30  0.69 
6 52.294166 31.225272 0.023    0.00054   -0.00023  0.00058  -12 0.0770  2.50  0.41 
6 52.294127 31.225272 0.036    -8.1e-05  -0.0004   0.0004   -51 0.1100  1.10  0.25 
6 52.294088 31.225272 0.053    -0.00022  -0.00019  0.00028  -69 0.1500  0.53  0.17 
6 52.294049 31.225272 0.074    -0.00058  -0.00041  0.0007   -72 0.0630  0.95  0.12 
6 52.293971 31.225272 0.2      0.0049    -0.00019  0.005     -1 0.0091  2.50  0.10 
6 52.293932 31.225272 0.29     0.013     -0.0062   0.014    -13 0.0031  5.00  0.10 
6 52.293893 31.225272 0.31     0.0056    -0.012    0.013    -33 0.0034  4.40  0.10 
6 52.293854 31.225272 0.21     -0.00071  -0.0051   0.0052   -49 0.0087  2.40  0.10 
6 52.293815 31.225272 0.12     -6.5e-05  -0.00049  0.00049  -49 0.0900  0.42  0.10 
6 52.293776 31.225272 0.083    0.00025   0.0013    0.0013    39 0.0350  1.50  0.11 
6 52.293737 31.225272 0.054    0.00038   0.0012    0.0012    36 0.0360  2.30  0.17 
6 52.293698 31.225272 0.041    0.00025   0.00042   0.00048   30 0.0910  1.20  0.22 
6 52.293659 31.225272 0.036    0.00032   -9.2e-05  0.00032   -8 0.1300  0.89  0.25 
6 52.293620 31.225272 0.032    0.00039   -0.00052  0.00064  -26 0.0690  2.00  0.29 
6 52.293581 31.225272 0.027    0.00023   -0.00074  0.00077  -36 0.0580  2.90  0.36 
6 52.293542 31.225272 0.021    8.5e-05   -0.00091  0.00091  -42 0.0490  4.40  0.50 
6 52.293503 31.225272 0.014    -3.7e-05  -0.0008   0.00079  -46 0.0560  5.70  0.80 
6 52.293464 31.225272 0.0081   0.00014   -0.00052  0.00053  -37 0.0830  6.60  1.50 
6 52.293425 31.225272 0.0052   0.00027   -0.00018  0.00032  -17 0.1400  6.10  2.30 
6 52.293386 31.225272 0.0059   0.00035   -0.00015  0.00037  -11 0.1200  6.40  2.00 
6 52.293347 31.225272 0.0077   0.00028   -0.00036  0.00045  -26 0.0980  5.80  1.50 
6 52.293308 31.225272 0.0094   5.2e-05   -0.00037  0.00036  -41 0.1200  3.80  1.10 
6 52.293269 31.225272 0.007    -4.6e-05  -0.00035  0.00034  -49 0.1300  4.90  1.50 
6 52.293230 31.225272 0.0039   -8.9e-05  -0.00027  0.00027  -54 0.1600  6.90  3.30 
6 52.294439 31.225305 0.005    0.00057   -0.00012  0.00057   -6 0.0780 11.00  3.30 
6 52.294400 31.225305 0.0067   0.00049   -3.4e-05  0.00048   -2 0.0910  7.20  1.90 
6 52.294361 31.225305 0.0078   0.00059   -1.7e-05  0.00059   -1 0.0760  7.50  1.60 
6 52.294322 31.225305 0.0082   0.00064   -0.00013  0.00065   -6 0.0690  7.90  1.60 
6 52.294283 31.225305 0.0087   0.00059   -0.00025  0.00064  -11 0.0700  7.30  1.50 
6 52.294244 31.225305 0.0099   0.00071   -0.00023  0.00074   -9 0.0610  7.40  1.30 
6 52.294205 31.225305 0.013    0.00069   -0.00018  0.00071   -7 0.0630  5.50  0.86 
6 52.294166 31.225305 0.022    0.00081   -0.00056  0.00098  -17 0.0460  4.40  0.47 
6 52.294127 31.225305 0.035    8.1e-06   -0.0009   0.0009   -45 0.0500  2.60  0.27 
6 52.294088 31.225305 0.053    -0.00054  -0.00074  0.00091  -63 0.0490  1.70  0.17 
6 52.294049 31.225305 0.075    -0.0013   -0.00077  0.0015   -74 0.0300  2.00  0.12 
6 52.294010 31.225305 0.11     -0.0014   -0.0004   0.0015   -82 0.0300  1.40  0.10 
6 52.293971 31.225305 0.17     0.0022    -0.00052  0.0022    -7 0.0200  1.30  0.10 
6 52.293932 31.225305 0.23     0.0071    -0.0034   0.0079   -13 0.0057  3.50  0.10 
6 52.293893 31.225305 0.23     0.0044    -0.0053   0.0068   -25 0.0066  2.90  0.10 
6 52.293854 31.225305 0.16     0.00045   -0.0015   0.0016   -37 0.0280  0.97  0.10 
6 52.293815 31.225305 0.098    -0.00035  0.0007    0.00078   58 0.0580  0.80  0.10 
6 52.293776 31.225305 0.069    -0.00068  0.0015    0.0016    57 0.0270  2.40  0.14 
6 52.293737 31.225305 0.047    -4.5e-05  0.0012    0.0012    46 0.0360  2.70  0.20 
6 52.293698 31.225305 0.039    0.00012   0.00058   0.00059   39 0.0760  1.50  0.23 
6 52.293659 31.225305 0.033    0.00031   3.1e-05   0.00029    3 0.1500  0.89  0.27 
6 52.293620 31.225305 0.029    0.00045   -0.00042  0.0006   -22 0.0740  2.10  0.32 
6 52.293581 31.225305 0.028    0.00015   -0.00077  0.00078  -39 0.0570  2.80  0.34 
6 52.293542 31.225305 0.024    -0.00016  -0.00098  0.00099  -50 0.0450  4.10  0.42 
6 52.293503 31.225305 0.018    -0.00023  -0.0008   0.00083  -53 0.0540  4.60  0.59 
6 52.293464 31.225305 0.0098   0.00011   -0.00056  0.00057  -39 0.0790  5.70  1.20 
6 52.293425 31.225305 0.0047   0.00034   -0.00029  0.00044  -20 0.1000  9.30  3.10 
6 52.293386 31.225305 0.0052   0.00042   -0.00028  0.0005   -17 0.0890  9.60  2.80 
6 52.293347 31.225305 0.0074   0.00036   -0.00043  0.00055  -25 0.0810  7.50  1.70 
6 52.293308 31.225305 0.0087   0.00015   -0.00025  0.00028  -30 0.1600  3.20  1.10 
6 52.293269 31.225305 0.006    5.3e-05   -0.00034  0.00033  -41 0.1300  5.50  1.90 
6 52.293230 31.225305 0.0038   -2.5e-05  -0.00035  0.00034  -47 0.1300  8.90  3.70 
6 52.294439 31.225339 0.0045   0.00078   -5.2e-05  0.00077   -2 0.0580 17.00  4.90 
6 52.294400 31.225339 0.0063   0.00074   -3.8e-05  0.00073   -1 0.0610 12.00  2.70 
6 52.294361 31.225339 0.0082   0.00098   -0.00012  0.00098   -4 0.0460 12.00  2.10 
6 52.294322 31.225339 0.0082   0.00087   -0.00024  0.0009    -8 0.0500 11.00  2.00 
6 52.294283 31.225339 0.0088   0.00088   -0.00035  0.00094  -11 0.0480 11.00  1.80 
6 52.294244 31.225339 0.0096   0.00085   -0.00043  0.00095  -13 0.0470  9.90  1.60 
6 52.294205 31.225339 0.013    0.00073   -0.00037  0.00082  -14 0.0550  6.40  0.93 
6 52.294166 31.225339 0.02     0.00057   -0.00061  0.00083  -23 0.0540  4.20  0.52 
6 52.294127 31.225339 0.031    4.1e-06   -0.00083  0.00082  -45 0.0540  2.60  0.30 
6 52.294088 31.225339 0.049    -0.00092  -0.00077  0.0012   -70 0.0370  2.50  0.19 
6 52.294049 31.225339 0.068    -0.0017   -0.00029  0.0017   -85 0.0260  2.50  0.14 
6 52.294010 31.225339 0.087    -0.0026   0.00057   0.0027    84 0.0170  3.10  0.11 
6 52.293971 31.225339 0.12     -0.0011   0.0011    0.0015    67 0.0290  1.30  0.10 
6 52.293932 31.225339 0.14     0.0011    0.0011    0.0015    22 0.0290  1.10  0.10 
6 52.293893 31.225339 0.14     0.0013    0.00086   0.0015    17 0.0290  1.10  0.10 
6 52.293854 31.225339 0.1      8.2e-05   0.0012    0.0012    43 0.0390  1.20  0.10 
6 52.293815 31.225339 0.068    -0.00077  0.0015    0.0017    58 0.0260  2.50  0.14 
6 52.293776 31.225339 0.052    -0.0013   0.0017    0.0022    63 0.0210  4.10  0.20 
6 52.293737 31.225339 0.04     -0.0004   0.0013    0.0014    53 0.0320  3.40  0.24 
6 52.293698 31.225339 0.038    0.00012   0.00062   0.00062   40 0.0720  1.60  0.24 
6 52.293659 31.225339 0.034    0.00038   0.00016   0.00041   12 0.1100  1.20  0.27 
6 52.293620 31.225339 0.03     0.00042   -0.00035  0.00054  -20 0.0820  1.80  0.31 
6 52.293581 31.225339 0.032    9e-05     -0.0009   0.0009   -42 0.0500  2.90  0.31 
6 52.293542 31.225339 0.03     -0.00034  -0.0012   0.0012   -53 0.0360  4.20  0.35 
6 52.293503 31.225339 0.021    -0.00032  -0.001    0.001    -54 0.0430  5.00  0.52 
6 52.293464 31.225339 0.01     3.2e-05   -0.00056  0.00056  -43 0.0800  5.40  1.10 
6 52.293347 31.225339 0.0042   0.00025   -0.00032  0.00039  -26 0.1100  9.30  3.40 
6 52.293308 31.225339 0.0056   0.00019   -0.00024  0.00029  -25 0.1500  5.20  2.00 
6 52.293269 31.225339 0.0054   0.00019   -0.00031  0.00035  -29 0.1200  6.50  2.20 
6 52.293230 31.225339 0.004    5.1e-05   -0.00044  0.00043  -42 0.1000 11.00  4.00 
6 52.294400 31.225372 0.006    0.0011    -0.00012  0.0011    -3 0.0400 19.00  4.10 
6 52.294361 31.225372 0.009    0.0014    -0.00033  0.0014    -7 0.0310 16.00  2.30 
6 52.294322 31.225372 0.011    0.0012    -0.0004   0.0013    -9 0.0360 12.00  1.60 
6 52.294283 31.225372 0.012    0.0013    -0.00045  0.0013   -10 0.0340 11.00  1.40 
6 52.294244 31.225372 0.011    0.0012    -0.00056  0.0013   -13 0.0340 12.00  1.50 
6 52.294205 31.225372 0.013    0.001     -0.00055  0.0011   -14 0.0390  8.60  1.00 
6 52.294166 31.225372 0.018    0.00065   -0.00063  0.0009   -22 0.0500  4.90  0.58 
6 52.294127 31.225372 0.029    0.0001    -0.00064  0.00064  -40 0.0700  2.20  0.33 
6 52.294088 31.225372 0.043    -0.00081  -0.00045  0.00092  -75 0.0490  2.10  0.22 
6 52.294049 31.225372 0.054    -0.0017   6e-05     0.0017    89 0.0270  3.10  0.18 
6 52.294010 31.225372 0.063    -0.002    0.00087   0.0022    78 0.0210  3.50  0.16 
6 52.293971 31.225372 0.077    -0.0018   0.0016    0.0024    69 0.0190  3.10  0.13 
6 52.293932 31.225372 0.082    -0.00055  0.0022    0.0023    52 0.0200  2.80  0.12 
6 52.293893 31.225372 0.076    -2.3e-05  0.0018    0.0018    45 0.0250  2.40  0.12 
6 52.293854 31.225372 0.062    -0.00044  0.0014    0.0015    54 0.0310  2.30  0.15 
6 52.293815 31.225372 0.049    -0.0015   0.0019    0.0024    65 0.0190  4.90  0.22 
6 52.293776 31.225372 0.042    -0.0019   0.0021    0.0028    66 0.0160  6.80  0.29 
6 52.293737 31.225372 0.036    -0.00085  0.0014    0.0017    60 0.0270  4.60  0.29 
6 52.293698 31.225372 0.033    -3.3e-05  0.0007    0.00069   46 0.0640  2.10  0.28 
6 52.293659 31.225372 0.033    0.00029   0.00027   0.00038   22 0.1100  1.20  0.27 
6 52.293620 31.225372 0.032    0.00023   -0.00017  0.00027  -18 0.1600  0.85  0.28 
6 52.293581 31.225372 0.033    -0.0001   -0.00095  0.00096  -48 0.0470  2.90  0.29 
6 52.293542 31.225372 0.032    -0.00046  -0.0016   0.0017   -53 0.0270  5.20  0.34 
6 52.293503 31.225372 0.021    -0.00021  -0.0011   0.0011   -50 0.0390  5.50  0.53 
6 52.293464 31.225372 0.0095   8.1e-05   -0.00065  0.00065  -41 0.0690  6.90  1.30 
6 52.293269 31.225372 0.0047   0.0003    -0.00031  0.00043  -23 0.1000  9.00  3.00 
6 52.293230 31.225372 0.004    0.00015   -0.00035  0.00037  -34 0.1200  9.20  3.60 
6 52.294556 31.225405 0.0037   0.00096   0.00026   0.00099    7 0.0450 27.00  8.90 
6 52.294439 31.225405 0.004    0.0013    -7e-05    0.0013    -2 0.0340 33.00 10.00 
6 52.294400 31.225405 0.006    0.0014    -0.00032  0.0015    -6 0.0310 24.00  5.10 
6 52.294361 31.225405 0.0088   0.0016    -0.00052  0.0017    -9 0.0260 19.00  2.90 
6 52.294322 31.225405 0.012    0.0016    -0.00058  0.0017   -10 0.0270 13.00  1.50 
6 52.294283 31.225405 0.014    0.0016    -0.00054  0.0017    -9 0.0270 12.00  1.20 
6 52.294244 31.225405 0.013    0.0016    -0.00056  0.0017   -10 0.0270 13.00  1.30 
6 52.294205 31.225405 0.014    0.0013    -0.0006   0.0014   -13 0.0320 10.00  1.10 
6 52.294166 31.225405 0.017    0.00096   -0.00066  0.0012   -17 0.0380  6.70  0.69 
6 52.294127 31.225405 0.024    0.00032   -0.00066  0.00073  -32 0.0620  3.00  0.40 
6 52.294088 31.225405 0.033    -0.00023  -0.00062  0.00065  -55 0.0680  2.00  0.28 
6 52.294049 31.225405 0.038    -0.00081  -0.00037  0.00089  -78 0.0500  2.40  0.25 
6 52.294010 31.225405 0.042    -0.00084  -3e-05    0.00084  -89 0.0540  2.00  0.22 
6 52.293971 31.225405 0.05     -0.00082  0.00037   0.0009    78 0.0500  1.80  0.19 
6 52.293932 31.225405 0.051    -0.00029  0.00056   0.00062   59 0.0720  1.20  0.18 
6 52.293854 31.225405 0.051    -0.0002   0.00038   0.00042   59 0.1000  0.83  0.18 
6 52.293815 31.225405 0.044    -0.0014   0.0013    0.0019    68 0.0230  4.30  0.24 
6 52.293776 31.225405 0.036    -0.0021   0.0021    0.003     67 0.0150  8.30  0.37 
6 52.293737 31.225405 0.031    -0.0013   0.0015    0.002     66 0.0220  6.60  0.39 
6 52.293698 31.225405 0.027    -0.00043  0.00088   0.00097   58 0.0460  3.60  0.37 
6 52.293659 31.225405 0.032    8.6e-05   0.00043   0.00043   39 0.1000  1.30  0.28 
6 52.293581 31.225405 0.037    -0.00039  -0.00065  0.00075  -61 0.0590  2.00  0.25 
6 52.293542 31.225405 0.033    -0.00065  -0.0015   0.0016   -57 0.0270  4.90  0.32 
6 52.293503 31.225405 0.021    -5.9e-05  -0.001    0.001    -47 0.0440  4.80  0.51 
6 52.293464 31.225405 0.0098   0.00019   -0.00071  0.00073  -37 0.0610  7.40  1.30 
6 52.293425 31.225405 0.0062   0.00015   -0.00043  0.00045  -36 0.0980  7.30  2.00 
6 52.294556 31.225439 0.0037   0.00099   0.00019   0.001      5 0.0450 27.00  9.00 
6 52.294517 31.225439 0.0039   0.00093   7.6e-05   0.00093    2 0.0480 24.00  7.90 
6 52.294478 31.225439 0.0048   0.0011    -4.7e-05  0.0011    -1 0.0420 22.00  5.80 
6 52.294439 31.225439 0.0046   0.0012    -0.00029  0.0012    -7 0.0380 26.00  7.00 
6 52.294400 31.225439 0.0054   0.0014    -0.00046  0.0015    -9 0.0300 28.00  6.50 
6 52.294361 31.225439 0.0075   0.0015    -0.00057  0.0016   -10 0.0280 21.00  3.60 
6 52.294322 31.225439 0.011    0.0018    -0.00069  0.0019   -11 0.0240 17.00  2.00 
6 52.294283 31.225439 0.013    0.0017    -0.00061  0.0018   -10 0.0260 13.00  1.40 
6 52.294244 31.225439 0.013    0.0017    -0.00066  0.0018   -11 0.0250 14.00  1.60 
6 52.294205 31.225439 0.012    0.0013    -0.00069  0.0015   -14 0.0300 12.00  1.40 
6 52.294166 31.225439 0.013    0.0011    -0.00089  0.0014   -20 0.0320 11.00  1.20 
6 52.294127 31.225439 0.016    0.00068   -0.00097  0.0012   -28 0.0380  7.50  0.82 
6 52.294088 31.225439 0.021    0.0003    -0.0011   0.0011   -37 0.0400  5.30  0.53 
6 52.294049 31.225439 0.025    0.00022   -0.0012   0.0012   -40 0.0370  4.90  0.44 
6 52.294010 31.225439 0.031    -5.5e-05  -0.00091  0.00091  -47 0.0490  2.90  0.31 
6 52.293971 31.225439 0.034    -0.00016  -0.00086  0.00087  -50 0.0510  2.60  0.28 
6 52.293932 31.225439 0.037    3.1e-05   -0.0011   0.0011   -44 0.0390  3.10  0.27 
6 52.293893 31.225439 0.042    0.0004    -0.0014   0.0015   -37 0.0310  3.50  0.24 
6 52.293854 31.225439 0.047    0.00047   -0.00075  0.00088  -29 0.0510  1.90  0.20 
6 52.293815 31.225439 0.043    -0.00028  0.00017   0.00031   75 0.1400  0.73  0.21 
6 52.293776 31.225439 0.032    -0.0011   0.0012    0.0016    66 0.0280  5.00  0.34 
6 52.293737 31.225439 0.028    -0.0011   0.0011    0.0016    67 0.0280  5.60  0.40 
6 52.293698 31.225439 0.026    -0.00074  0.00083   0.0011    66 0.0410  4.30  0.40 
6 52.293659 31.225439 0.033    1.6e-05   0.00041   0.0004    44 0.1100  1.20  0.28 
6 52.293620 31.225439 0.042    0.00026   0.00023   0.00034   21 0.1300  0.79  0.21 
6 52.293581 31.225439 0.046    -0.00065  -0.00015  0.00066  -84 0.0680  1.40  0.20 
6 52.293542 31.225439 0.039    -0.00079  -0.00083  0.0011   -67 0.0390  2.90  0.24 
6 52.293503 31.225439 0.024    5.4e-05   -0.00099  0.00098  -43 0.0460  4.00  0.42 
6 52.293464 31.225439 0.013    0.00019   -0.00069  0.00071  -37 0.0630  5.30  0.82 
6 52.293425 31.225439 0.011    0.00018   -0.00059  0.00061  -37 0.0730  5.60  1.00 
6 52.293386 31.225439 0.0069   0.00024   -0.00045  0.00051  -31 0.0880  7.30  1.80 
6 52.293347 31.225439 0.0057   0.0004    -0.00035  0.00052  -21 0.0850  9.20  2.50 
6 52.293308 31.225439 0.0045   0.00046   -0.00026  0.00052  -15 0.0850 12.00  3.70 
6 52.293269 31.225439 0.0046   0.00044   -0.00015  0.00046  -10 0.0960  9.90  3.30 
6 52.293230 31.225439 0.0041   0.0004    -0.00014  0.00042  -10 0.1000 10.00  3.80 
6 52.293191 31.225439 0.0054   0.00048   -0.00013  0.00049   -8 0.0900  9.20  2.70 
6 52.294478 31.225472 0.0044   0.00084   -0.00015  0.00085   -5 0.0530 19.00  5.60 
6 52.294439 31.225472 0.0045   0.00084   -0.00033  0.0009   -11 0.0500 20.00  5.70 
6 52.294400 31.225472 0.0053   0.0011    -0.00043  0.0012   -10 0.0370 23.00  5.40 
6 52.294361 31.225472 0.007    0.0012    -0.00054  0.0013   -12 0.0340 19.00  3.40 
6 52.294322 31.225472 0.0087   0.0015    -0.00057  0.0016   -11 0.0280 18.00  2.70 
6 52.294283 31.225472 0.01     0.0015    -0.00066  0.0016   -12 0.0280 15.00  2.00 
6 52.294244 31.225472 0.0087   0.0013    -0.00077  0.0015   -15 0.0290 18.00  2.60 
6 52.294205 31.225472 0.0076   0.0012    -0.00076  0.0015   -16 0.0310 19.00  3.30 
6 52.294166 31.225472 0.0075   0.001     -0.00095  0.0014   -21 0.0320 19.00  3.20 
6 52.294127 31.225472 0.009    0.00094   -0.0012   0.0015   -25 0.0300 16.00  2.40 
6 52.294088 31.225472 0.014    0.00065   -0.0013   0.0014   -31 0.0320 10.00  1.10 
6 52.294049 31.225472 0.02     0.00079   -0.0017   0.0019   -32 0.0240  9.40  0.72 
6 52.294010 31.225472 0.025    0.00057   -0.0015   0.0016   -35 0.0270  6.50  0.47 
6 52.293971 31.225472 0.027    0.00048   -0.002    0.002    -38 0.0220  7.70  0.48 
6 52.293932 31.225472 0.031    0.0005    -0.0025   0.0025   -39 0.0180  8.10  0.42 
6 52.293893 31.225472 0.035    0.00086   -0.0026   0.0027   -36 0.0170  7.90  0.38 
6 52.293854 31.225472 0.039    0.0011    -0.0019   0.0022   -30 0.0200  5.60  0.29 
6 52.293815 31.225472 0.038    0.00085   -0.0011   0.0014   -25 0.0330  3.50  0.26 
6 52.293776 31.225472 0.029    0.00029   -0.00015  0.00031  -13 0.1400  1.10  0.31 
6 52.293737 31.225472 0.027    -0.00023  0.0003    0.00037   64 0.1200  1.40  0.34 
6 52.293698 31.225472 0.025    -0.00057  0.00057   0.0008    67 0.0560  3.20  0.39 
6 52.293620 31.225472 0.047    0.00044   -5.5e-05  0.00043   -4 0.1000  0.92  0.19 
6 52.293581 31.225472 0.054    -0.00051  3.6e-05   0.0005    88 0.0880  0.92  0.17 
6 52.293542 31.225472 0.046    -0.00063  -0.0001   0.00063  -85 0.0700  1.40  0.20 
6 52.293503 31.225472 0.031    0.00013   -0.00055  0.00055  -39 0.0800  1.80  0.30 
6 52.293464 31.225472 0.023    0.00011   -0.00072  0.00072  -41 0.0620  3.10  0.42 
6 52.293425 31.225472 0.017    0.00016   -0.00071  0.00072  -39 0.0620  4.10  0.59 
6 52.293386 31.225472 0.012    0.00037   -0.00053  0.00064  -27 0.0690  5.50  0.96 
6 52.293347 31.225472 0.0096   0.00044   -0.00039  0.00058  -21 0.0760  6.10  1.20 
6 52.293308 31.225472 0.0067   0.00064   -0.00021  0.00067   -9 0.0660 10.00  2.20 
6 52.293269 31.225472 0.0082   0.00075   -0.00018  0.00077   -7 0.0580  9.40  1.80 
6 52.293230 31.225472 0.0091   0.00067   -0.0002   0.0007    -8 0.0640  7.70  1.40 
6 52.293191 31.225472 0.0093   0.00076   -0.00024  0.00079   -9 0.0570  8.50  1.50 
6 52.293152 31.225472 0.0073   0.00074   -0.0002   0.00076   -7 0.0590 10.00  2.10 
6 52.293113 31.225472 0.0049   0.00079   -0.00019  0.00081   -7 0.0560 16.00  4.40 
6 52.294400 31.225505 0.0045   0.00063   -0.00023  0.00066  -10 0.0670 15.00  4.50 
6 52.294361 31.225505 0.006    0.00081   -0.0004   0.0009   -13 0.0500 15.00  3.40 
6 52.294322 31.225505 0.0065   0.00096   -0.00048  0.0011   -13 0.0420 16.00  3.30 
6 52.294283 31.225505 0.0073   0.0012    -0.00065  0.0014   -14 0.0320 19.00  3.30 
6 52.294244 31.225505 0.0052   0.0011    -0.00074  0.0014   -17 0.0330 26.00  6.20 
6 52.294205 31.225505 0.0046   0.0013    -0.0009   0.0016   -17 0.0280 35.00  9.40 
6 52.294166 31.225505 0.005    0.0012    -0.0012   0.0017   -22 0.0270 33.00  8.20 
6 52.294127 31.225505 0.0065   0.00097   -0.0013   0.0017   -27 0.0270 25.00  4.90 
6 52.294088 31.225505 0.011    0.00091   -0.0016   0.0018   -30 0.0250 17.00  2.00 
6 52.294049 31.225505 0.018    0.0011    -0.0023   0.0026   -32 0.0180 14.00  1.10 
6 52.294010 31.225505 0.022    0.0012    -0.0024   0.0026   -32 0.0170 12.00  0.79 
6 52.293971 31.225505 0.024    0.0012    -0.0027   0.0029   -32 0.0150 12.00  0.70 
6 52.293932 31.225505 0.027    0.0012    -0.003    0.0032   -34 0.0140 12.00  0.64 
6 52.293893 31.225505 0.029    0.0014    -0.0031   0.0034   -33 0.0130 12.00  0.60 
6 52.293854 31.225505 0.03     0.0015    -0.0027   0.0031   -30 0.0140 10.00  0.51 
6 52.293815 31.225505 0.029    0.0016    -0.0021   0.0027   -26 0.0170  9.10  0.48 
6 52.293776 31.225505 0.026    0.0015    -0.0014   0.0021   -21 0.0220  7.80  0.49 
6 52.293737 31.225505 0.023    0.00075   -0.00046  0.00088  -16 0.0510  3.80  0.43 
6 52.293620 31.225505 0.042    0.00051   -0.00038  0.00063  -18 0.0700  1.50  0.22 
6 52.293542 31.225505 0.054    -0.00013  0.00055   0.00056   52 0.0800  1.00  0.17 
6 52.293503 31.225505 0.051    7.3e-05   0.00028   0.00027   38 0.1600  0.53  0.18 
6 52.293464 31.225505 0.064    4.8e-06   -0.00051  0.0005   -45 0.0890  0.79  0.14 
6 52.293425 31.225505 0.043    0.00024   -0.00077  0.0008   -36 0.0560  1.90  0.22 
6 52.293386 31.225505 0.02     0.00057   -0.00072  0.00091  -26 0.0490  4.70  0.54 
6 52.293347 31.225505 0.01     0.00052   -0.00042  0.00066  -19 0.0670  6.50  1.20 
6 52.293308 31.225505 0.006    0.00071   -0.00023  0.00074   -9 0.0610 12.00  2.90 
6 52.293269 31.225505 0.0075   0.00074   -0.00028  0.00079  -10 0.0570 11.00  2.10 
6 52.293230 31.225505 0.0083   0.00079   -0.00027  0.00083   -9 0.0540  9.90  1.80 
6 52.293191 31.225505 0.009    0.00092   -0.00024  0.00095   -7 0.0470 11.00  1.70 
6 52.293152 31.225505 0.011    0.00098   -0.00023  0.001     -7 0.0450  9.20  1.30 
6 52.293113 31.225505 0.0075   0.001     -0.00023  0.0011    -6 0.0420 14.00  2.60 
6 52.293074 31.225505 0.0055   0.001     -0.00022  0.0011    -6 0.0420 19.00  4.50 
6 52.293035 31.225505 0.0037   0.00083   -0.00025  0.00086   -8 0.0520 23.00  8.00 
6 52.292996 31.225505 0.0036   0.0006    -0.00014  0.00062   -7 0.0720 17.00  6.30 
6 52.294361 31.225539 0.0056   0.00064   -0.00037  0.00073  -15 0.0610 13.00  3.30 
6 52.294322 31.225539 0.0059   0.00091   -0.00057  0.0011   -16 0.0420 18.00  4.00 
6 52.294283 31.225539 0.005    0.0011    -0.00072  0.0013   -17 0.0340 26.00  6.50 
6 52.294205 31.225539 0.0037   0.0013    -0.0011   0.0017   -20 0.0270 46.00 15.00 
6 52.294166 31.225539 0.0047   0.0014    -0.0014   0.002    -22 0.0230 42.00 11.00 
6 52.294127 31.225539 0.007    0.0012    -0.0015   0.0019   -26 0.0230 28.00  4.90 
6 52.294088 31.225539 0.011    0.0012    -0.0019   0.0022   -29 0.0210 20.00  2.40 
6 52.294049 31.225539 0.017    0.0015    -0.0027   0.003    -31 0.0150 18.00  1.40 
6 52.294010 31.225539 0.018    0.0015    -0.0028   0.0032   -31 0.0140 17.00  1.20 
6 52.293971 31.225539 0.019    0.0015    -0.0028   0.0031   -31 0.0140 16.00  1.10 
6 52.293932 31.225539 0.02     0.0014    -0.0028   0.0031   -32 0.0140 16.00  1.10 
6 52.293893 31.225539 0.023    0.0015    -0.0031   0.0034   -32 0.0130 15.00  0.91 
6 52.293854 31.225539 0.023    0.0017    -0.0031   0.0036   -31 0.0130 15.00  0.88 
6 52.293815 31.225539 0.024    0.0017    -0.0026   0.0031   -28 0.0140 13.00  0.76 
6 52.293776 31.225539 0.025    0.0021    -0.0022   0.003    -23 0.0150 12.00  0.69 
6 52.293737 31.225539 0.023    0.0015    -0.00093  0.0017   -16 0.0260  7.40  0.54 
6 52.293698 31.225539 0.028    0.0011    -0.00044  0.0012   -11 0.0370  4.20  0.36 
6 52.293659 31.225539 0.027    0.00065   -0.00017  0.00066   -8 0.0670  2.50  0.35 
6 52.293620 31.225539 0.036    0.00068   -0.00036  0.00076  -14 0.0590  2.10  0.26 
6 52.293581 31.225539 0.057    0.00077   4.9e-06   0.00076    0 0.0590  1.30  0.16 
6 52.293542 31.225539 0.073    0.00068   0.00098   0.0012    28 0.0380  1.60  0.13 
6 52.293503 31.225539 0.11     0.00037   0.0014    0.0014    38 0.0310  1.30  0.10 
6 52.293464 31.225539 0.18     0.00036   0.00048   0.00059   26 0.0750  0.32  0.10 
6 52.293425 31.225539 0.12     0.00051   -0.00023  0.00055  -12 0.0810  0.46  0.10 
6 52.293386 31.225539 0.044    0.00077   -0.00053  0.00093  -17 0.0480  2.10  0.21 
6 52.293347 31.225539 0.018    0.00062   -0.00048  0.00078  -19 0.0570  4.40  0.59 
6 52.293308 31.225539 0.01     0.00061   -0.00042  0.00074  -17 0.0610  7.10  1.20 
6 52.293269 31.225539 0.0098   0.00056   -0.00039  0.00067  -17 0.0660  6.90  1.30 
6 52.293230 31.225539 0.0079   0.00063   -0.00037  0.00072  -15 0.0620  9.20  1.80 
6 52.293191 31.225539 0.0087   0.0007    -0.00035  0.00078  -13 0.0580  8.90  1.60 
6 52.293152 31.225539 0.0088   0.00078   -0.00027  0.00082  -10 0.0550  9.30  1.60 
6 52.293113 31.225539 0.0054   0.00085   -0.00022  0.00087   -7 0.0510 16.00  3.90 
6 52.293074 31.225539 0.0043   0.00092   -0.00011  0.00092   -3 0.0490 21.00  6.20 
6 52.294361 31.225572 0.0055   0.00081   -0.00045  0.00092  -14 0.0480 17.00  4.10 
6 52.294322 31.225572 0.0054   0.0012    -0.00071  0.0014   -15 0.0330 26.00  6.00 
6 52.294166 31.225572 0.0051   0.0015    -0.0016   0.0021   -24 0.0210 42.00 10.00 
6 52.294127 31.225572 0.0074   0.0014    -0.0019   0.0023   -26 0.0190 31.00  5.20 
6 52.294088 31.225572 0.011    0.0015    -0.0022   0.0026   -28 0.0170 24.00  2.60 
6 52.294049 31.225572 0.014    0.0016    -0.0028   0.0032   -30 0.0140 23.00  2.10 
6 52.294010 31.225572 0.016    0.0014    -0.0028   0.0031   -31 0.0140 20.00  1.60 
6 52.293971 31.225572 0.015    0.0012    -0.0025   0.0028   -32 0.0160 19.00  1.70 
6 52.293932 31.225572 0.015    0.0012    -0.0024   0.0027   -32 0.0170 18.00  1.50 
6 52.293893 31.225572 0.017    0.0013    -0.0026   0.0029   -32 0.0150 17.00  1.30 
6 52.293854 31.225572 0.02     0.0017    -0.003    0.0035   -30 0.0130 17.00  1.10 
6 52.293815 31.225572 0.024    0.0018    -0.0029   0.0034   -29 0.0130 14.00  0.79 
6 52.293776 31.225572 0.027    0.0022    -0.0024   0.0032   -24 0.0140 12.00  0.62 
6 52.293737 31.225572 0.027    0.0018    -0.0011   0.0021   -16 0.0210  7.80  0.48 
6 52.293698 31.225572 0.033    0.0016    -0.00054  0.0017    -9 0.0260  5.30  0.34 
6 52.293659 31.225572 0.031    0.0013    -0.00039  0.0014    -8 0.0320  4.40  0.33 
6 52.293620 31.225572 0.038    0.001     -0.0002   0.001     -5 0.0430  2.70  0.25 
6 52.293581 31.225572 0.059    0.0012    0.00019   0.0012     4 0.0360  2.10  0.16 
6 52.293542 31.225572 0.089    0.0012    0.00067   0.0014    14 0.0320  1.60  0.10 
6 52.293503 31.225572 0.17     0.00082   0.0013    0.0016    29 0.0290  0.94  0.10 
6 52.293464 31.225572 0.28     0.0012    0.0015    0.0019    26 0.0230  0.69  0.10 
6 52.293425 31.225572 0.19     0.00068   0.001     0.0012    28 0.0370  0.66  0.10 
6 52.293386 31.225572 0.074    0.00043   0.00017   0.00046   11 0.0970  0.62  0.12 
6 52.293347 31.225572 0.034    0.00056   -0.00046  0.00071  -20 0.0630  2.10  0.27 
6 52.293308 31.225572 0.022    0.0006    -0.00068  0.0009   -24 0.0500  4.20  0.47 
6 52.293269 31.225572 0.019    0.00047   -0.0006   0.00075  -26 0.0590  3.90  0.52 
6 52.293230 31.225572 0.013    0.00045   -0.00049  0.00066  -24 0.0680  5.20  0.87 
6 52.293191 31.225572 0.01     0.0005    -0.00038  0.00062  -19 0.0720  6.10  1.10 
6 52.293152 31.225572 0.0072   0.00049   -0.00021  0.00052  -12 0.0850  7.20  1.70 
6 52.294400 31.225605 0.004    0.00079   -0.00039  0.00088  -13 0.0510 22.00  6.90 
6 52.294361 31.225605 0.0062   0.0012    -0.0007   0.0014   -15 0.0320 23.00  4.70 
6 52.294322 31.225605 0.0049   0.0013    -0.00084  0.0015   -16 0.0290 31.00  7.80 
6 52.294205 31.225605 0.0048   0.0015    -0.0016   0.0022   -23 0.0210 45.00 11.00 
6 52.294166 31.225605 0.0057   0.0016    -0.0018   0.0024   -24 0.0190 41.00  8.80 
6 52.294127 31.225605 0.0069   0.0016    -0.0019   0.0025   -25 0.0180 36.00  6.40 
6 52.294088 31.225605 0.01     0.0017    -0.0022   0.0027   -26 0.0160 27.00  3.30 
6 52.294049 31.225605 0.013    0.0016    -0.0025   0.003    -29 0.0150 23.00  2.30 
6 52.294010 31.225605 0.015    0.0013    -0.0024   0.0027   -31 0.0170 18.00  1.60 
6 52.293971 31.225605 0.013    0.0012    -0.002    0.0024   -30 0.0190 18.00  1.70 
6 52.293932 31.225605 0.013    0.0011    -0.0021   0.0024   -31 0.0190 18.00  1.80 
6 52.293893 31.225605 0.015    0.0013    -0.0024   0.0027   -31 0.0170 18.00  1.50 
6 52.293854 31.225605 0.019    0.0016    -0.0027   0.0031   -30 0.0140 17.00  1.20 
6 52.293815 31.225605 0.024    0.0017    -0.0029   0.0033   -29 0.0130 14.00  0.80 
6 52.293776 31.225605 0.027    0.002     -0.0022   0.003    -23 0.0150 11.00  0.59 
6 52.293737 31.225605 0.028    0.0019    -0.0013   0.0023   -17 0.0190  8.40  0.49 
6 52.293698 31.225605 0.035    0.0016    -0.00063  0.0017   -11 0.0260  5.00  0.31 
6 52.293659 31.225605 0.035    0.0017    -0.0006   0.0018   -10 0.0250  5.30  0.32 
6 52.293620 31.225605 0.043    0.0014    -0.00032  0.0014    -6 0.0310  3.40  0.23 
6 52.293581 31.225605 0.056    0.0016    2.6e-05   0.0016     0 0.0280  2.80  0.17 
6 52.293542 31.225605 0.081    0.0009    -0.00011  0.0009    -3 0.0500  1.10  0.11 
6 52.293503 31.225605 0.14     0.00028   7e-05     0.00027    7 0.1600  0.19  0.10 
6 52.293464 31.225605 0.21     0.00053   0.0011    0.0012    32 0.0380  0.55  0.10 
6 52.293425 31.225605 0.16     8.2e-05   0.0013    0.0013    43 0.0350  0.83  0.10 
6 52.293386 31.225605 0.081    -0.00031  0.00056   0.00063   60 0.0700  0.78  0.11 
6 52.293347 31.225605 0.046    0.00018   -0.00022  0.00027  -25 0.1600  0.59  0.20 
6 52.293308 31.225605 0.031    0.00053   -0.00062  0.00081  -25 0.0550  2.60  0.31 
6 52.293269 31.225605 0.024    0.00045   -0.0006   0.00074  -27 0.0600  3.00  0.40 
6 52.293230 31.225605 0.017    0.00032   -0.00052  0.0006   -29 0.0740  3.60  0.60 
6 52.293191 31.225605 0.012    0.00038   -0.00037  0.00053  -22 0.0840  4.40  0.89 
6 52.293152 31.225605 0.0087   0.00032   -0.00017  0.00035  -14 0.1200  4.10  1.20 
6 52.294400 31.225639 0.0049   0.001     -0.00065  0.0012   -17 0.0380 24.00  6.20 
6 52.294361 31.225639 0.0072   0.0014    -0.00095  0.0017   -17 0.0260 24.00  4.10 
6 52.294322 31.225639 0.0059   0.0014    -0.00089  0.0017   -16 0.0270 29.00  6.00 
6 52.294283 31.225639 0.0055   0.0014    -0.001    0.0017   -18 0.0260 32.00  7.20 
6 52.294244 31.225639 0.0058   0.0014    -0.0012   0.0018   -21 0.0240 32.00  6.70 
6 52.294205 31.225639 0.0079   0.0014    -0.0014   0.002    -22 0.0220 26.00  4.10 
6 52.294166 31.225639 0.0077   0.0015    -0.0017   0.0022   -24 0.0200 29.00  4.70 
6 52.294127 31.225639 0.0073   0.0016    -0.0017   0.0024   -23 0.0190 33.00  5.60 
6 52.294088 31.225639 0.0084   0.0016    -0.002    0.0025   -26 0.0180 30.00  4.40 
6 52.294049 31.225639 0.01     0.0014    -0.0021   0.0025   -28 0.0180 25.00  3.00 
6 52.294010 31.225639 0.011    0.0012    -0.0018   0.0022   -28 0.0210 19.00  2.20 
6 52.293971 31.225639 0.011    0.0014    -0.0019   0.0023   -27 0.0190 22.00  2.60 
6 52.293932 31.225639 0.011    0.0011    -0.002    0.0022   -30 0.0200 20.00  2.20 
6 52.293893 31.225639 0.013    0.0012    -0.0021   0.0024   -31 0.0190 18.00  1.80 
6 52.293854 31.225639 0.016    0.0013    -0.0024   0.0027   -30 0.0160 17.00  1.40 
6 52.293815 31.225639 0.02     0.0015    -0.0025   0.0029   -29 0.0160 14.00  0.94 
6 52.293776 31.225639 0.024    0.0017    -0.002    0.0026   -25 0.0170 11.00  0.68 
6 52.293737 31.225639 0.025    0.0016    -0.0014   0.0021   -20 0.0220  8.40  0.55 
6 52.293698 31.225639 0.03     0.0014    -0.00072  0.0015   -14 0.0290  5.20  0.37 
6 52.293659 31.225639 0.028    0.0014    -0.00049  0.0015   -10 0.0310  5.20  0.39 
6 52.293620 31.225639 0.035    0.0011    -0.00031  0.0012    -8 0.0390  3.30  0.28 
6 52.293581 31.225639 0.04     0.0012    -0.00026  0.0012    -6 0.0380  3.00  0.24 
6 52.293542 31.225639 0.056    0.00035   -0.00061  0.00069  -30 0.0640  1.20  0.16 
6 52.293503 31.225639 0.082    -0.00053  -0.00078  0.00094  -62 0.0480  1.10  0.11 
6 52.293464 31.225639 0.11     -0.00083  -0.00016  0.00084  -84 0.0530  0.78  0.10 
6 52.293425 31.225639 0.09     -0.00069  0.00021   0.00072   82 0.0620  0.79  0.10 
6 52.293386 31.225639 0.065    -0.00076  0.00027   0.0008    80 0.0560  1.20  0.14 
6 52.293308 31.225639 0.034    0.00018   -0.00029  0.00033  -29 0.1300  0.96  0.27 
6 52.293269 31.225639 0.025    0.00039   -0.00034  0.00051  -21 0.0870  2.00  0.38 
6 52.293230 31.225639 0.018    0.00033   -0.00042  0.00053  -26 0.0840  2.90  0.53 
6 52.293191 31.225639 0.013    0.00031   -0.00027  0.0004   -21 0.1100  3.00  0.74 
6 52.293152 31.225639 0.011    0.00023   -0.00012  0.00024  -13 0.1700  2.20  0.83 
6 52.293113 31.225639 0.006    0.00033   1.7e-05   0.00032    1 0.1400  5.20  1.80 
6 52.294439 31.225672 0.0051   0.001     -0.00082  0.0013   -20 0.0350 25.00  6.10 
6 52.294400 31.225672 0.0062   0.0012    -0.00096  0.0015   -20 0.0300 24.00  4.90 
6 52.294361 31.225672 0.0083   0.0012    -0.00099  0.0015   -20 0.0300 18.00  2.80 
6 52.294322 31.225672 0.0065   0.0013    -0.001    0.0017   -19 0.0260 26.00  5.00 
6 52.294283 31.225672 0.0061   0.0011    -0.00099  0.0015   -21 0.0300 25.00  5.20 
6 52.294244 31.225672 0.0059   0.0012    -0.0011   0.0016   -21 0.0270 28.00  5.80 
6 52.294205 31.225672 0.009    0.0013    -0.0014   0.0019   -24 0.0230 21.00  3.00 
6 52.294166 31.225672 0.0092   0.0014    -0.0015   0.0021   -23 0.0220 22.00  3.10 
6 52.294127 31.225672 0.0087   0.0015    -0.0016   0.0022   -24 0.0210 25.00  3.60 
6 52.294088 31.225672 0.0074   0.0013    -0.0014   0.0019   -24 0.0240 26.00  4.40 
6 52.294049 31.225672 0.0065   0.0011    -0.0013   0.0017   -25 0.0260 26.00  5.00 
6 52.294010 31.225672 0.0077   0.00095   -0.0012   0.0015   -26 0.0300 20.00  3.30 
6 52.293971 31.225672 0.008    0.00095   -0.0014   0.0017   -28 0.0260 22.00  3.40 
6 52.293932 31.225672 0.0089   0.0008    -0.0014   0.0016   -30 0.0280 18.00  2.60 
6 52.293893 31.225672 0.011    0.00083   -0.0014   0.0017   -30 0.0270 15.00  1.80 
6 52.293854 31.225672 0.014    0.0011    -0.0016   0.002    -28 0.0230 14.00  1.40 
6 52.293815 31.225672 0.017    0.0013    -0.0017   0.0021   -27 0.0210 13.00  1.10 
6 52.293776 31.225672 0.02     0.0015    -0.0017   0.0022   -24 0.0200 11.00  0.79 
6 52.293737 31.225672 0.021    0.0012    -0.0011   0.0016   -22 0.0270  7.80  0.61 
6 52.293698 31.225672 0.021    0.00081   -0.00059  0.00099  -18 0.0450  4.70  0.50 
6 52.293659 31.225672 0.02     0.00057   -0.0003   0.00064  -14 0.0700  3.20  0.50 
6 52.293620 31.225672 0.022    0.00034   -0.00022  0.0004   -17 0.1100  1.80  0.42 
6 52.293581 31.225672 0.023    0.00021   -0.00038  0.00042  -31 0.1000  1.80  0.41 
6 52.293542 31.225672 0.031    -0.00019  -0.00068  0.0007   -53 0.0630  2.30  0.30 
6 52.293503 31.225672 0.039    -0.00063  -0.00084  0.001    -63 0.0430  2.70  0.25 
6 52.293464 31.225672 0.049    -0.001    -0.00067  0.0012   -73 0.0370  2.50  0.19 
6 52.293425 31.225672 0.05     -0.00071  -0.00034  0.00078  -77 0.0570  1.60  0.19 
6 52.293386 31.225672 0.045    -0.00052  9.5e-05   0.00052   85 0.0850  1.20  0.20 
6 52.293347 31.225672 0.039    -0.00047  0.0002    0.00051   79 0.0870  1.30  0.23 
6 52.293230 31.225672 0.019    0.00018   -0.00025  0.00029  -27 0.1500  1.60  0.49 
6 52.293191 31.225672 0.015    0.00032   -0.00014  0.00033  -12 0.1300  2.20  0.63 
6 52.293152 31.225672 0.013    0.00038   -5.1e-05  0.00037   -4 0.1200  2.80  0.74 
6 52.293113 31.225672 0.0094   0.00046   7.5e-05   0.00045    5 0.0980  4.80  1.10 
6 52.293074 31.225672 0.005    0.00044   0.00016   0.00046   10 0.0960  9.20  2.90 
6 52.294439 31.225705 0.0046   0.00092   -0.00084  0.0012   -21 0.0360 27.00  7.20 
6 52.294400 31.225705 0.0063   0.001     -0.00094  0.0014   -21 0.0320 22.00  4.50 
6 52.294361 31.225705 0.008    0.00098   -0.001    0.0014   -23 0.0320 18.00  2.90 
6 52.294322 31.225705 0.0057   0.00092   -0.001    0.0014   -24 0.0320 24.00  5.40 
6 52.294283 31.225705 0.0051   0.00095   -0.00092  0.0013   -22 0.0340 26.00  6.30 
6 52.294244 31.225705 0.0055   0.001     -0.001    0.0015   -23 0.0310 27.00  6.00 
6 52.294205 31.225705 0.0079   0.001     -0.0012   0.0016   -25 0.0290 20.00  3.20 
6 52.294166 31.225705 0.0087   0.0011    -0.0011   0.0015   -22 0.0290 18.00  2.60 
6 52.294127 31.225705 0.0088   0.00096   -0.001    0.0014   -23 0.0320 16.00  2.40 
6 52.294088 31.225705 0.0062   0.00074   -0.00069  0.001    -21 0.0440 16.00  3.50 
6 52.294049 31.225705 0.0045   0.00058   -0.00057  0.0008   -22 0.0560 18.00  5.20 
6 52.294010 31.225705 0.0051   0.0005    -0.00058  0.00076  -25 0.0590 15.00  4.00 
6 52.293971 31.225705 0.0059   0.00038   -0.00068  0.00077  -31 0.0580 13.00  3.00 
6 52.293932 31.225705 0.0071   0.00041   -0.00068  0.00079  -30 0.0560 11.00  2.30 
6 52.293893 31.225705 0.0087   0.00039   -0.00073  0.00083  -31 0.0540  9.50  1.70 
6 52.293854 31.225705 0.0096   0.00066   -0.00084  0.0011   -26 0.0420 11.00  1.70 
6 52.293815 31.225705 0.012    0.00084   -0.001    0.0013   -25 0.0340 12.00  1.40 
6 52.293776 31.225705 0.014    0.00097   -0.00091  0.0013   -22 0.0340  9.30  1.00 
6 52.293737 31.225705 0.014    0.00092   -0.00067  0.0011   -18 0.0400  8.00  0.93 
6 52.293698 31.225705 0.013    0.0005    -0.00034  0.00059  -17 0.0750  4.50  0.80 
6 52.293659 31.225705 0.013    0.00012   -0.00026  0.00028  -32 0.1500  2.10  0.73 
6 52.293620 31.225705 0.013    -0.00022  -0.00031  0.00036  -63 0.1200  2.90  0.76 
6 52.293581 31.225705 0.012    -0.0004   -0.00039  0.00055  -68 0.0810  4.50  0.85 
6 52.293542 31.225705 0.015    -0.00049  -0.00051  0.0007   -67 0.0640  4.70  0.72 
6 52.293503 31.225705 0.018    -0.00049  -0.00053  0.00071  -67 0.0630  4.00  0.57 
6 52.293464 31.225705 0.027    -0.00064  -0.00048  0.00079  -71 0.0560  2.90  0.36 
6 52.293425 31.225705 0.033    -0.00042  -0.00019  0.00045  -78 0.0970  1.40  0.28 
6 52.293386 31.225705 0.035    -0.00022  0.00018   0.00027   71 0.1600  0.77  0.26 
6 52.293347 31.225705 0.033    -0.00049  0.00031   0.00057   74 0.0780  1.70  0.28 
6 52.293308 31.225705 0.032    -0.00036  0.00015   0.00038   79 0.1100  1.20  0.28 
6 52.293230 31.225705 0.019    -0.0003   -0.00026  0.00039  -70 0.1100  2.10  0.51 
6 52.293152 31.225705 0.012    0.00038   -2.8e-05  0.00037   -2 0.1200  3.00  0.78 
6 52.293113 31.225705 0.01     0.00058   7.9e-05   0.00058    4 0.0760  5.80  1.10 
6 52.293074 31.225705 0.0063   0.00046   0.00014   0.00047    9 0.0940  7.50  2.00 
6 52.294400 31.225739 0.0054   0.00072   -0.00072  0.001    -22 0.0440 19.00  4.50 
6 52.294361 31.225739 0.0057   0.0007    -0.00074  0.001    -23 0.0440 18.00  4.10 
6 52.294322 31.225739 0.0048   0.00068   -0.00069  0.00097  -23 0.0460 20.00  5.40 
6 52.294283 31.225739 0.0051   0.00062   -0.00065  0.00089  -23 0.0500 17.00  4.40 
6 52.294244 31.225739 0.0045   0.00056   -0.00068  0.00087  -25 0.0510 19.00  5.50 
6 52.294205 31.225739 0.0046   0.00056   -0.00061  0.00082  -24 0.0540 18.00  5.10 
6 52.294166 31.225739 0.0056   0.0006    -0.00055  0.00081  -21 0.0550 14.00  3.50 
6 52.294127 31.225739 0.0056   0.00056   -0.0004   0.00068  -18 0.0660 12.00  3.10 
6 52.294088 31.225739 0.0046   0.00044   -0.00022  0.00049  -13 0.0910 11.00  3.40 
6 52.293971 31.225739 0.0045   0.00022   -0.00036  0.00042  -29 0.1100  9.40  3.30 
6 52.293932 31.225739 0.0055   0.00026   -0.00039  0.00046  -29 0.0960  8.40  2.50 
6 52.293893 31.225739 0.0066   0.00023   -0.00046  0.00051  -32 0.0880  7.70  2.00 
6 52.293854 31.225739 0.0069   0.00032   -0.00036  0.00047  -24 0.0940  6.80  1.80 
6 52.293815 31.225739 0.0076   0.00038   -0.00041  0.00055  -24 0.0800  7.30  1.70 
6 52.293776 31.225739 0.0084   0.0004    -0.00032  0.0005   -19 0.0880  6.00  1.40 
6 52.293737 31.225739 0.0069   0.00042   -0.00022  0.00047  -14 0.0950  6.70  1.80 
6 52.293620 31.225739 0.0091   -0.00036  -0.0003   0.00046  -70 0.0960  5.10  1.20 
6 52.293581 31.225739 0.0094   -0.00063  -0.00033  0.00071  -76 0.0630  7.50  1.40 
6 52.293542 31.225739 0.01     -0.00056  -0.00024  0.00061  -78 0.0730  5.90  1.10 
6 52.293503 31.225739 0.011    -0.00042  -0.00016  0.00044  -79 0.0990  4.00  0.91 
6 52.293464 31.225739 0.019    -0.00042  -0.0002   0.00045  -77 0.0970  2.40  0.51 
6 52.293347 31.225739 0.032    -0.0003   0.00027   0.00039   69 0.1100  1.20  0.28 
6 52.293308 31.225739 0.032    -0.00046  5.9e-05   0.00046   86 0.0970  1.40  0.28 
6 52.293269 31.225739 0.026    -0.00037  -0.00021  0.00041  -75 0.1100  1.60  0.36 
6 52.293230 31.225739 0.019    -0.00055  -0.00053  0.00076  -68 0.0590  4.10  0.55 
6 52.293191 31.225739 0.014    -0.00034  -0.00032  0.00046  -69 0.0960  3.40  0.73 
6 52.293113 31.225739 0.0091   0.00044   3.8e-05   0.00044    2 0.1000  4.80  1.20 
6 52.293074 31.225739 0.0065   0.00055   7.6e-05   0.00055    4 0.0810  8.40  2.10 
6 52.293035 31.225739 0.0049   0.00029   0.0002    0.00034   17 0.1300  7.10  2.60 
6 52.294594 31.225772 0.0039   0.00047   -0.00053  0.0007   -24 0.0640 18.00  6.10 
6 52.294283 31.225772 0.0041   0.0003    -0.00036  0.00046  -25 0.0960 11.00  4.00 
6 52.293971 31.225772 0.004    0.00025   -0.00033  0.0004   -26 0.1100  9.90  3.80 
6 52.293932 31.225772 0.0049   0.00023   -0.00026  0.00034  -25 0.1300  6.90  2.50 
6 52.293893 31.225772 0.0053   0.00024   -0.00024  0.00033  -23 0.1300  6.20  2.20 
6 52.293854 31.225772 0.0054   0.00035   -0.00021  0.0004   -16 0.1100  7.50  2.40 
6 52.293815 31.225772 0.0058   0.00028   -0.00018  0.00032  -16 0.1400  5.60  2.00 
6 52.293620 31.225772 0.0077   -0.00027  -0.00016  0.0003   -75 0.1400  3.90  1.30 
6 52.293581 31.225772 0.009    -0.00038  -0.00022  0.00043  -75 0.1000  4.80  1.20 
6 52.293542 31.225772 0.01     -0.00046  -0.00011  0.00047  -83 0.0940  4.50  1.00 
6 52.293503 31.225772 0.011    -0.00036  -4.8e-05  0.00035  -86 0.1200  3.30  0.92 
6 52.293464 31.225772 0.015    -0.00039  -0.00017  0.00041  -78 0.1100  2.80  0.66 
6 52.293347 31.225772 0.03     -0.00027  5.6e-05   0.00026   84 0.1600  0.85  0.30 
6 52.293308 31.225772 0.032    -0.00047  -3.1e-05  0.00046  -88 0.0960  1.40  0.29 
6 52.293269 31.225772 0.029    -0.00027  -0.00047  0.00053  -60 0.0830  1.80  0.32 
6 52.293230 31.225772 0.021    -0.00034  -0.001    0.0011   -54 0.0420  5.00  0.51 
6 52.293191 31.225772 0.015    -0.00034  -0.0006   0.00069  -60 0.0650  4.60  0.71 
6 52.293152 31.225772 0.012    -6.6e-05  -0.00029  0.00028  -51 0.1500  2.30  0.79 
6 52.293074 31.225772 0.0057   0.0004    1e-05     0.00039    1 0.1100  6.80  2.10 
6 52.293035 31.225772 0.005    0.00023   0.00013   0.00025   15 0.1700  5.00  2.20 
6 52.294594 31.225805 0.0046   0.00036   -0.00058  0.00068  -29 0.0660 15.00  4.30 
6 52.293971 31.225805 0.0041   0.00022   -0.00017  0.00026  -19 0.1600  6.40  2.90 
6 52.293854 31.225805 0.006    0.00034   -0.00013  0.00035  -10 0.1200  5.80  1.90 
6 52.293815 31.225805 0.0058   0.00026   -0.00015  0.00028  -15 0.1500  4.90  1.90 
6 52.293503 31.225805 0.013    -0.00018  -0.00023  0.00028  -65 0.1500  2.20  0.75 
6 52.293464 31.225805 0.015    -0.00028  -0.00033  0.00042  -65 0.1000  2.80  0.65 
6 52.293347 31.225805 0.027    -0.00032  -0.00017  0.00036  -76 0.1200  1.30  0.33 
6 52.293308 31.225805 0.03     -0.00051  -0.00015  0.00052  -82 0.0850  1.70  0.31 
6 52.293269 31.225805 0.03     -0.00017  -0.00055  0.00057  -54 0.0780  1.90  0.31 
6 52.293230 31.225805 0.024    -3.5e-05  -0.0012   0.0011   -46 0.0390  4.70  0.44 
6 52.293191 31.225805 0.017    -0.00011  -0.00074  0.00074  -49 0.0600  4.20  0.59 
6 52.293152 31.225805 0.014    -7.9e-05  -0.0005   0.0005   -49 0.0890  3.60  0.72 
6 52.294633 31.225839 0.0042   0.00031   -0.00049  0.00058  -29 0.0770 14.00  4.50 
6 52.294594 31.225839 0.0044   0.00031   -0.00061  0.00068  -31 0.0650 16.00  4.80 
6 52.293581 31.225839 0.0037   -4.3e-05  -0.00028  0.00027  -49 0.1600  7.30  3.50 
6 52.293542 31.225839 0.009    -4.4e-05  -0.00027  0.00026  -50 0.1600  2.90  1.10 
6 52.293503 31.225839 0.011    -5.5e-05  -0.00041  0.0004   -49 0.1100  3.60  0.91 
6 52.293464 31.225839 0.014    -0.00011  -0.00051  0.00051  -51 0.0870  3.70  0.74 
6 52.293425 31.225839 0.016    -6.2e-05  -0.00051  0.0005   -48 0.0880  3.20  0.63 
6 52.293386 31.225839 0.02     -0.00012  -0.00034  0.00035  -54 0.1300  1.80  0.47 
6 52.293347 31.225839 0.024    -0.00035  -0.00031  0.00046  -69 0.0970  1.90  0.38 
6 52.293308 31.225839 0.028    -0.00053  -0.00027  0.00059  -76 0.0760  2.10  0.34 
6 52.293269 31.225839 0.026    -0.00015  -0.00041  0.00043  -55 0.1000  1.60  0.35 
6 52.293230 31.225839 0.024    6.6e-05   -0.0009   0.0009   -43 0.0500  3.70  0.41 
6 52.293191 31.225839 0.018    -1.1e-05  -0.00076  0.00075  -45 0.0600  4.30  0.59 
6 52.293152 31.225839 0.015    -8.2e-05  -0.00062  0.00062  -49 0.0720  4.20  0.70 
6 52.294633 31.225872 0.0046   0.00032   -0.00065  0.00072  -32 0.0620 15.00  4.50 
6 52.294594 31.225872 0.0042   0.00026   -0.00057  0.00062  -32 0.0720 15.00  4.90 
6 52.293542 31.225872 0.0058   -5.4e-05  -0.00033  0.00032  -50 0.1300  5.50  1.90 
6 52.293503 31.225872 0.0082   -7.2e-06  -0.00048  0.00047  -45 0.0940  5.70  1.40 
6 52.293464 31.225872 0.012    -1.6e-05  -0.00053  0.00053  -46 0.0840  4.40  0.87 
6 52.293425 31.225872 0.014    -2.7e-05  -0.00068  0.00068  -46 0.0660  4.70  0.74 
6 52.293386 31.225872 0.017    -0.00023  -0.00051  0.00055  -57 0.0810  3.20  0.57 
6 52.293347 31.225872 0.02     -0.00053  -0.00038  0.00065  -72 0.0690  3.20  0.49 
6 52.293308 31.225872 0.022    -0.00061  -0.00042  0.00073  -73 0.0610  3.30  0.45 
6 52.293269 31.225872 0.022    -0.00018  -0.00045  0.00047  -56 0.0940  2.10  0.42 
6 52.293230 31.225872 0.021    2.7e-05   -0.00063  0.00062  -44 0.0720  3.00  0.47 
6 52.293191 31.225872 0.017    4e-05     -0.00068  0.00067  -43 0.0660  4.00  0.62 
6 52.293152 31.225872 0.014    -9.5e-06  -0.00059  0.00059  -45 0.0760  4.10  0.72 
6 52.294633 31.225905 0.004    0.00028   -0.00065  0.0007   -33 0.0640 17.00  5.60 
6 52.293542 31.225905 0.0038   -0.00015  -0.00031  0.00033  -58 0.1300  8.70  3.70 
6 52.293503 31.225905 0.0069   -8.7e-05  -0.00044  0.00044  -51 0.1000  6.40  1.70 
6 52.293464 31.225905 0.01     -3e-05    -0.00052  0.00051  -47 0.0860  5.10  1.10 
6 52.293425 31.225905 0.013    4.1e-05   -0.00058  0.00058  -43 0.0770  4.40  0.79 
6 52.293386 31.225905 0.015    -0.00019  -0.0006   0.00062  -54 0.0720  4.00  0.66 
6 52.293347 31.225905 0.016    -0.00061  -0.00043  0.00075  -72 0.0600  4.70  0.67 
6 52.293308 31.225905 0.018    -0.00077  -0.00055  0.00094  -72 0.0480  5.40  0.63 
6 52.293269 31.225905 0.021    -0.00031  -0.00072  0.00078  -57 0.0570  3.80  0.49 
6 52.293230 31.225905 0.017    -3.1e-05  -0.00067  0.00067  -46 0.0670  3.80  0.58 
6 52.293191 31.225905 0.015    4.2e-05   -0.0005   0.0005   -43 0.0890  3.20  0.64 
6 52.293152 31.225905 0.013    4.5e-06   -0.00044  0.00043  -45 0.1000  3.20  0.73 
6 52.293113 31.225905 0.015    -4.3e-05  -0.00029  0.00028  -49 0.1500  1.90  0.64 
6 52.293581 31.225939 0.0046   -0.00019  -0.00024  0.00029  -64 0.1500  6.40  2.60 
6 52.293542 31.225939 0.0063   -0.00027  -0.0004   0.00047  -62 0.0930  7.50  2.00 
6 52.293503 31.225939 0.0077   -0.00027  -0.00044  0.0005   -61 0.0880  6.50  1.60 
6 52.293464 31.225939 0.0089   -0.00012  -0.00053  0.00053  -51 0.0830  6.00  1.30 
6 52.293425 31.225939 0.0096   7.6e-06   -0.00051  0.0005   -45 0.0890  5.20  1.10 
6 52.293386 31.225939 0.012    -0.0002   -0.00043  0.00047  -58 0.0950  4.00  0.89 
6 52.293347 31.225939 0.011    -0.00057  -0.0003   0.00064  -76 0.0700  5.90  1.10 
6 52.293308 31.225939 0.014    -0.00074  -0.00039  0.00083  -76 0.0540  6.10  0.86 
6 52.293269 31.225939 0.015    -0.00043  -0.0006   0.00073  -63 0.0610  4.90  0.72 
6 52.293230 31.225939 0.013    -0.00011  -0.00062  0.00062  -50 0.0710  4.80  0.81 
6 52.293932 31.225972 0.0062   -0.00012  -0.00032  0.00033  -55 0.1300  5.40  1.80 
6 52.293893 31.225972 0.0042   -0.00021  -0.00031  0.00036  -62 0.1200  8.50  3.30 
6 52.293581 31.225972 0.0066   -1.6e-05  -0.00031  0.0003   -46 0.1400  4.60  1.60 
6 52.293542 31.225972 0.0087   -0.00015  -0.00035  0.00038  -57 0.1200  4.30  1.20 
6 52.293503 31.225972 0.0077   -0.00029  -0.00049  0.00056  -60 0.0790  7.30  1.60 
6 52.293464 31.225972 0.0075   -0.00023  -0.00042  0.00047  -59 0.0940  6.30  1.60 
6 52.293425 31.225972 0.0053   -0.00011  -0.00038  0.00039  -53 0.1100  7.30  2.40 
6 52.293386 31.225972 0.0075   -0.00019  -0.00023  0.00028  -65 0.1500  3.80  1.40 
6 52.293347 31.225972 0.0074   -0.00038  -0.00011  0.00039  -82 0.1100  5.20  1.50 
6 52.293308 31.225972 0.0093   -0.00055  -0.00013  0.00056  -83 0.0800  6.00  1.30 
6 52.293269 31.225972 0.0068   -0.00045  -0.00014  0.00046  -81 0.0950  6.80  1.80 
6 52.293230 31.225972 0.0063   -0.00022  -0.00018  0.00026  -70 0.1600  4.20  1.60 
6 52.293932 31.226005 0.0054   -5.1e-05  -0.00031  0.0003   -50 0.1400  5.60  2.10 
6 52.293893 31.226005 0.004    -0.00017  -0.00034  0.00037  -58 0.1200  9.20  3.60 
6 52.293503 31.226005 0.0046   -0.00019  -0.00032  0.00036  -60 0.1200  7.90  2.90 
6 52.293464 31.226005 0.0045   -0.00023  -0.00021  0.0003   -69 0.1400  6.70  2.70 
6 52.293386 31.226005 0.0039   -0.00025  -5.3e-05  0.00024  -84 0.1800  6.20  3.10 
6 52.293347 31.226005 0.004    -0.00029  2.2e-05   0.00028   88 0.1500  7.00  3.20 
6 52.293308 31.226005 0.0044   -0.00032  5.9e-05   0.00031   85 0.1400  7.00  2.80 
6 52.294478 31.226039 0.0036   2.1e-05   -0.00027  0.00025  -43 0.1700  7.00  3.50 
6 52.293932 31.226039 0.0041   2.4e-05   -0.00027  0.00025  -42 0.1700  6.20  2.90 
6 52.293815 31.226072 0.0041   -9e-05    -0.00025  0.00025  -55 0.1700  6.10  2.90 
6 52.293737 31.226072 0.0041   1.4e-05   -0.00027  0.00026  -44 0.1700  6.30  3.00 
6 52.293698 31.226072 0.004    -0.00013  -0.00024  0.00025  -60 0.1700  6.40  3.00 
6 52.294672 31.226105 0.0038   0.00032   -0.00025  0.0004   -19 0.1100 10.00  4.10 
6 52.293815 31.226105 0.0051   -5.8e-05  -0.00027  0.00027  -51 0.1600  5.30  2.20 
6 52.293347 31.226105 0.0039   -0.00027  5.8e-05   0.00026   84 0.1600  6.80  3.20 
6 52.294672 31.226139 0.0037   0.00033   -0.0003   0.00044  -21 0.1000 12.00  4.70 
6 52.294166 31.226139 0.0042   -6.2e-05  -0.00025  0.00024  -52 0.1700  5.70  2.70 
6 52.293893 31.226139 0.004    -0.00012  -0.00031  0.00032  -56 0.1300  8.20  3.40 
6 52.293854 31.226139 0.0058   -5.8e-05  -0.00028  0.00027  -51 0.1600  4.60  1.80 
6 52.294166 31.226172 0.0047   2.4e-05   -0.0003   0.00028  -43 0.1500  6.10  2.50 
6 52.293893 31.226172 0.004    -0.00013  -0.00039  0.00041  -54 0.1100 10.00  3.90 
6 52.293854 31.226172 0.0047   -6.6e-05  -0.00031  0.0003   -51 0.1400  6.40  2.60 
6 52.294205 31.226205 0.0038   6.3e-05   -0.00031  0.00031  -39 0.1400  8.00  3.50 
6 52.294166 31.226205 0.004    6.7e-05   -0.00036  0.00035  -40 0.1200  8.70  3.50 
